Readiness Barrier Functions: Forward-Invariant Control Authority for Overactuated Multirotor Allocation

Allocators that greedily maximize a readiness metric over the actuator fiber bundle of an overactuated multirotor jump between disconnected optimal strata, demanding actuator rates no motor can deliver; effort-minimizing allocators are continuous but cannot keep wrench-rate authority above any certified level. We reconcile the two by treating authority as a forward-invariant quantity: a control barrier function on the log-determinant of the drag-aware authority co-metric, enforced at torque level by a quadratic program in the allocation null space. A single design inequality makes the certified set compact and strictly interior to the actuator box; the readiness cost of a rotor deactivation is $\ln(n/(n{-}m))$ for symmetric designs. An alignment ratio states when tracking stays exact, otherwise the wrench error is $\mathcal{O}(\rho^{-1/2})$, and a robust variant handles motor-parameter uncertainty with a closed-form floor shift independent of the airframe matrix. On a hexarotor and a fully-actuated octorotor the closed-form gap matches simulation to machine precision. Over $300$ randomized missions, greedy maximization violates the certified floor in up to $51\%$ of authority-scarce missions, while the proposed filter never leaves the certified set and, in the hardest moment reversal, commits a $79\times$ smaller wrench error. The robust variant holds the floor on all $150$ perturbed plants. A high-fidelity simulation with measured propeller and motor data shows where the floor holds under unmodeled aerodynamics, electrical limits, and delay, and where it stops applying.

==> data/alloc_cbf.dat <==
t v0 v1 v2 v3 v4 v5
0 0.5 0.5 0.5 0.5 0.5 0.5
0.004 0.501045 0.502094 0.501045 0.49895 0.497906 0.49895
0.008 0.502083 0.504188 0.502083 0.497894 0.495812 0.497894
0.012 0.503114 0.506282 0.503114 0.496832 0.493718 0.496832
0.016 0.504138 0.508374 0.504138 0.495763 0.491625 0.495763
0.02 0.505155 0.510465 0.505155 0.494688 0.489534 0.494688
0.024 0.506165 0.512555 0.506165 0.493608 0.487444 0.493608
0.028 0.507168 0.514642 0.507168 0.492521 0.485356 0.492521
0.032 0.508164 0.516727 0.508164 0.491429 0.483271 0.491429
0.036 0.509152 0.518809 0.509152 0.490332 0.481187 0.490332
0.04 0.510133 0.520889 0.510132 0.489229 0.479107 0.489229
0.044 0.511105 0.522964 0.511105 0.488121 0.47703 0.488121
0.048 0.512071 0.525037 0.512071 0.487008 0.474956 0.487008
0.052 0.513028 0.527105 0.513028 0.48589 0.472886 0.48589
0.056 0.513978 0.529168 0.513978 0.484768 0.47082 0.484768
0.06 0.51492 0.531227 0.51492 0.483641 0.468758 0.483641
0.064 0.515853 0.533281 0.515853 0.48251 0.466701 0.48251
0.068 0.516779 0.53533 0.516779 0.481375 0.46465 0.481375
0.072 0.517697 0.537373 0.517697 0.480236 0.462603 0.480236
0.076 0.518606 0.53941 0.518606 0.479094 0.460562 0.479094
0.08 0.519507 0.54144 0.519507 0.477948 0.458527 0.477948
0.084 0.5204 0.543463 0.5204 0.476798 0.456498 0.476798
0.088 0.521285 0.54548 0.521285 0.475646 0.454476 0.475646
0.092 0.522161 0.547489 0.522161 0.474491 0.452461 0.474491
0.096 0.523029 0.549491 0.523029 0.473333 0.450453 0.473333
0.1 0.523888 0.551484 0.523888 0.472173 0.448452 0.472173
0.104 0.524739 0.553469 0.524739 0.471011 0.446459 0.471011
0.108 0.525581 0.555445 0.525581 0.469846 0.444474 0.469846
0.112 0.526414 0.557413 0.526414 0.46868 0.442497 0.46868
0.116 0.527239 0.559371 0.527239 0.467513 0.440529 0.467513
0.12 0.528055 0.561319 0.528055 0.466344 0.43857 0.466344
0.124 0.528863 0.563257 0.528863 0.465174 0.43662 0.465174
0.128 0.529662 0.565185 0.529662 0.464004 0.434679 0.464004
0.132 0.530452 0.567103 0.530452 0.462833 0.432749 0.462833
0.136 0.531233 0.569009 0.531233 0.461662 0.430828 0.461662
0.14 0.532005 0.570905 0.532005 0.46049 0.428918 0.46049
0.144 0.532769 0.572789 0.532769 0.459319 0.427018 0.459319
0.148 0.533524 0.574661 0.533524 0.458149 0.42513 0.458149
0.152 0.53427 0.576521 0.53427 0.456979 0.423252 0.456979
0.156 0.535007 0.578368 0.535007 0.455811 0.421386 0.455811
0.16 0.535735 0.580203 0.535735 0.454644 0.419532 0.454644
0.164 0.536454 0.582025 0.536454 0.453478 0.41769 0.453478
0.168 0.537165 0.583833 0.537165 0.452314 0.41586 0.452314
0.172 0.537866 0.585628 0.537866 0.451153 0.414042 0.451153
0.176 0.538559 0.587409 0.538559 0.449994 0.412238 0.449994
0.18 0.539242 0.589176 0.539242 0.448838 0.410446 0.448838
0.184 0.539917 0.590928 0.539917 0.447684 0.408669 0.447684
0.188 0.540583 0.592666 0.540583 0.446534 0.406904 0.446534
0.192 0.54124 0.594388 0.54124 0.445388 0.405154 0.445388
0.196 0.541888 0.596096 0.541888 0.444246 0.403418 0.444246
0.2 0.542527 0.597788 0.542527 0.443108 0.401696 0.443108
0.204 0.543157 0.599464 0.543157 0.441974 0.399989 0.441974
0.208 0.543779 0.601124 0.543779 0.440846 0.398297 0.440846
0.212 0.544391 0.602767 0.544391 0.439722 0.39662 0.439722
0.216 0.544995 0.604394 0.544995 0.438604 0.394959 0.438604
0.22 0.545589 0.606004 0.545589 0.437492 0.393313 0.437492
0.224 0.546175 0.607597 0.546175 0.436386 0.391684 0.436386
0.228 0.546752 0.609173 0.546752 0.435286 0.39007 0.435286
0.232 0.54732 0.610731 0.54732 0.434193 0.388474 0.434193
0.236 0.547879 0.612272 0.547879 0.433107 0.386894 0.433107
0.24 0.54843 0.613794 0.54843 0.432028 0.38533 0.432028
0.244 0.548971 0.615298 0.548971 0.430957 0.383785 0.430957
0.248 0.549504 0.616783 0.549504 0.429894 0.382256 0.429894
0.252 0.550028 0.61825 0.550028 0.428839 0.380746 0.428839
0.256 0.550543 0.619697 0.550543 0.427793 0.379253 0.427793
0.26 0.55105 0.621126 0.55105 0.426756 0.377779 0.426756
0.264 0.551547 0.622534 0.551547 0.425728 0.376323 0.425728
0.268 0.552036 0.623924 0.552036 0.42471 0.374886 0.42471
0.272 0.552517 0.625293 0.552517 0.423702 0.373468 0.423702
0.276 0.552988 0.626642 0.552988 0.422704 0.372069 0.422704
0.28 0.553451 0.627971 0.553451 0.421716 0.370689 0.421716
0.284 0.553906 0.62928 0.553906 0.42074 0.369329 0.42074
0.288 0.554351 0.630568 0.554351 0.419774 0.367989 0.419774
0.292 0.554788 0.631835 0.554788 0.418821 0.366669 0.418821
0.296 0.555217 0.63308 0.555217 0.417879 0.36537 0.417879
0.3 0.555637 0.634305 0.555637 0.416949 0.36409 0.416949
0.304 0.556048 0.635508 0.556048 0.416032 0.362832 0.416032
0.308 0.556451 0.63669 0.556451 0.415127 0.361594 0.415127
0.312 0.556845 0.637849 0.556845 0.414236 0.360378 0.414236
0.316 0.557231 0.638987 0.557231 0.413358 0.359183 0.413358
0.32 0.557608 0.640102 0.557608 0.412494 0.35801 0.412494
0.324 0.557977 0.641196 0.557977 0.411644 0.356858 0.411644
0.328 0.558317 0.642298 0.558317 0.410786 0.355785 0.410786
0.332 0.558571 0.643503 0.558571 0.409854 0.35496 0.409854
0.336 0.558746 0.644794 0.558746 0.408862 0.354355 0.408862
0.34 0.558862 0.646137 0.558862 0.407836 0.35391 0.407836
0.344 0.558944 0.647485 0.558944 0.406814 0.353541 0.406814
0.348 0.559025 0.648784 0.559025 0.405838 0.35315 0.405838
0.352 0.559127 0.649997 0.559127 0.404937 0.352668 0.404937
0.356 0.559259 0.651114 0.559259 0.404115 0.352077 0.404115
0.36 0.559417 0.652146 0.559417 0.40336 0.3514 0.40336
0.364 0.559592 0.653112 0.559592 0.402655 0.350671 0.402655
0.368 0.559777 0.654026 0.559777 0.401986 0.349916 0.401986
0.372 0.559967 0.654899 0.559967 0.401344 0.349155 0.401344
0.376 0.560159 0.655735 0.560159 0.400722 0.348398 0.400722
0.38 0.560354 0.656538 0.560354 0.400116 0.347652 0.400116
0.384 0.560551 0.657311 0.560551 0.399524 0.346919 0.399524
0.388 0.560751 0.658052 0.560751 0.398945 0.3462 0.398945
0.392 0.560955 0.658761 0.560955 0.398378 0.345494 0.398378
0.396 0.561166 0.659437 0.561166 0.397823 0.344799 0.397823
0.4 0.561385 0.660077 0.561385 0.397281 0.344109 0.397281
0.404 0.561612 0.660679 0.561612 0.396756 0.343422 0.396756
0.408 0.561833 0.661254 0.561833 0.39625 0.342757 0.39625
0.412 0.562044 0.661805 0.562044 0.395764 0.342118 0.395764
0.416 0.562247 0.662331 0.562247 0.395299 0.341505 0.395299
0.42 0.562442 0.662832 0.562442 0.394855 0.340917 0.394855
0.424 0.562627 0.663308 0.562627 0.394431 0.340356 0.394431
0.428 0.562804 0.66376 0.562804 0.394029 0.339821 0.394029
0.432 0.562972 0.664186 0.562972 0.393648 0.339312 0.393648
0.436 0.563131 0.664588 0.563131 0.393288 0.338829 0.393288
0.44 0.563282 0.664964 0.563282 0.392949 0.338372 0.392949
0.444 0.563424 0.665314 0.563424 0.392632 0.337943 0.392632
0.448 0.563557 0.66564 0.563557 0.392337 0.337539 0.392337
0.452 0.563682 0.66594 0.563682 0.392063 0.337163 0.392063
0.456 0.563799 0.666215 0.563799 0.391811 0.336813 0.391811
0.46 0.563907 0.666464 0.563907 0.391582 0.33649 0.391582
0.464 0.564006 0.666688 0.564006 0.391374 0.336194 0.391374
0.468 0.564097 0.666887 0.564097 0.391188 0.335925 0.391188
0.472 0.564179 0.667059 0.564179 0.391025 0.335683 0.391025
0.476 0.564253 0.667207 0.564253 0.390884 0.335468 0.390884
0.48 0.564319 0.667328 0.564319 0.390765 0.33528 0.390765
0.484 0.564376 0.667424 0.564376 0.390669 0.33512 0.390669
0.488 0.564425 0.667494 0.564425 0.390594 0.334986 0.390594
0.492 0.564465 0.667539 0.564465 0.390543 0.33488 0.390543
0.496 0.564497 0.667558 0.564497 0.390513 0.334801 0.390513
0.5 0.564521 0.667551 0.564521 0.390506 0.334749 0.390506
0.504 0.564536 0.667518 0.564536 0.390522 0.334725 0.390522
0.508 0.564543 0.66746 0.564543 0.39056 0.334727 0.39056
0.512 0.564542 0.667375 0.564542 0.39062 0.334757 0.39062
0.516 0.564532 0.667266 0.564532 0.390703 0.334815 0.390703
0.52 0.564514 0.66713 0.564514 0.390807 0.334899 0.390807
0.524 0.564488 0.666969 0.564488 0.390934 0.335011 0.390934
0.528 0.564453 0.666782 0.564453 0.391084 0.33515 0.391084
0.532 0.564411 0.666569 0.564411 0.391255 0.335316 0.391255
0.536 0.564359 0.666331 0.564359 0.391448 0.335509 0.391448
0.54 0.5643 0.666067 0.5643 0.391664 0.33573 0.391664
0.544 0.564232 0.665777 0.564232 0.391901 0.335977 0.391901
0.548 0.564156 0.665462 0.564156 0.392159 0.336251 0.392159
0.552 0.564072 0.665122 0.564072 0.39244 0.336553 0.39244
0.556 0.563979 0.664756 0.563979 0.392742 0.336881 0.392742
0.56 0.563878 0.664364 0.563878 0.393065 0.337236 0.393065
0.564 0.563769 0.663947 0.563769 0.393409 0.337618 0.393409
0.568 0.563651 0.663505 0.563651 0.393775 0.338026 0.393775
0.572 0.563525 0.663038 0.563525 0.394161 0.338461 0.394161
0.576 0.563391 0.662545 0.563391 0.394569 0.338923 0.394569
0.58 0.563249 0.662027 0.563249 0.394996 0.339411 0.394996
0.584 0.563098 0.661484 0.563098 0.395444 0.339925 0.395444
0.588 0.562939 0.660916 0.562939 0.395913 0.340465 0.395913
0.592 0.562771 0.660324 0.562771 0.396401 0.341032 0.396401
0.596 0.562596 0.659706 0.562596 0.396909 0.341624 0.396909
0.6 0.562411 0.659064 0.562411 0.397437 0.342243 0.397437
0.604 0.562219 0.658397 0.562219 0.397984 0.342887 0.397984
0.608 0.562018 0.657705 0.562018 0.39855 0.343557 0.39855
0.612 0.561809 0.656989 0.561809 0.399135 0.344252 0.399135
0.616 0.561591 0.656249 0.561591 0.399739 0.344972 0.399739
0.62 0.561365 0.655484 0.561365 0.400361 0.345718 0.400361
0.624 0.56113 0.654695 0.56113 0.401002 0.346489 0.401002
0.628 0.560887 0.653882 0.560887 0.40166 0.347284 0.40166
0.632 0.560636 0.653045 0.560636 0.402336 0.348105 0.402336
0.636 0.560376 0.652184 0.560376 0.403029 0.34895 0.403029
0.64 0.560108 0.6513 0.560108 0.40374 0.349819 0.40374
0.644 0.559831 0.650392 0.559831 0.404468 0.350713 0.404468
0.648 0.559546 0.649461 0.559546 0.405212 0.351631 0.405212
0.652 0.559252 0.648506 0.559252 0.405972 0.352573 0.405972
0.656 0.558949 0.647528 0.558949 0.406748 0.353539 0.406748
0.66 0.558638 0.646527 0.558638 0.40754 0.354528 0.40754
0.664 0.558319 0.645504 0.558319 0.408348 0.355541 0.408348
0.668 0.557991 0.644457 0.557991 0.409171 0.356577 0.409171
0.672 0.557654 0.643388 0.557654 0.410008 0.357636 0.410008
0.676 0.557309 0.642297 0.557309 0.41086 0.358718 0.41086
0.68 0.556954 0.641183 0.556954 0.411726 0.359822 0.411726
0.684 0.556592 0.640047 0.556592 0.412606 0.360949 0.412606
0.688 0.55622 0.63889 0.55622 0.4135 0.362099 0.4135
0.692 0.55584 0.63771 0.55584 0.414407 0.36327 0.414407
0.696 0.555451 0.636509 0.555451 0.415327 0.364463 0.415327
0.7 0.555054 0.635287 0.555054 0.41626 0.365678 0.41626
0.704 0.554647 0.634043 0.554647 0.417205 0.366915 0.417205
0.708 0.554232 0.632779 0.554232 0.418162 0.368172 0.418162
0.712 0.553808 0.631493 0.553808 0.41913 0.369451 0.41913
0.716 0.553376 0.630187 0.553376 0.42011 0.370751 0.42011
0.72 0.552934 0.628861 0.552934 0.421101 0.372071 0.421101
0.724 0.552484 0.627514 0.552484 0.422103 0.373411 0.422103
0.728 0.552024 0.626147 0.552024 0.423115 0.374772 0.423115
0.732 0.551556 0.624761 0.551556 0.424137 0.376153 0.424137
0.736 0.551079 0.623355 0.551079 0.425168 0.377553 0.425168
0.74 0.550593 0.621929 0.550593 0.42621 0.378973 0.42621
0.744 0.550098 0.620484 0.550098 0.42726 0.380412 0.42726
0.748 0.549594 0.619021 0.549594 0.428319 0.38187 0.428319
0.752 0.549081 0.617538 0.549081 0.429386 0.383347 0.429386
0.756 0.548559 0.616038 0.548559 0.430462 0.384842 0.430462
0.76 0.548028 0.614518 0.548028 0.431545 0.386356 0.431545
0.764 0.547488 0.612981 0.547488 0.432635 0.387887 0.432635
0.768 0.546939 0.611426 0.546939 0.433733 0.389437 0.433733
0.772 0.54638 0.609854 0.54638 0.434838 0.391004 0.434838
0.776 0.545813 0.608264 0.545813 0.435949 0.392588 0.435949
0.78 0.545237 0.606657 0.545237 0.437066 0.394189 0.437066
0.784 0.544652 0.605034 0.544652 0.438189 0.395807 0.438189
0.788 0.544057 0.603394 0.544057 0.439317 0.397442 0.439317
0.792 0.543454 0.601737 0.543454 0.440451 0.399093 0.440451
0.796 0.542841 0.600065 0.542841 0.44159 0.40076 0.44159
0.8 0.542219 0.598377 0.542219 0.442733 0.402442 0.442733
0.804 0.541588 0.596673 0.541588 0.443881 0.40414 0.443881
0.808 0.540948 0.594954 0.540948 0.445032 0.405854 0.445032
0.812 0.540299 0.59322 0.540299 0.446187 0.407582 0.446187
0.816 0.539641 0.591472 0.539641 0.447346 0.409325 0.447346
0.82 0.538973 0.589709 0.538973 0.448508 0.411082 0.448508
0.824 0.538297 0.587932 0.538297 0.449672 0.412854 0.449672
0.828 0.537611 0.586141 0.537611 0.450839 0.414639 0.450839
0.832 0.536916 0.584336 0.536916 0.452008 0.416438 0.452008
0.836 0.536212 0.582519 0.536212 0.453179 0.41825 0.453179
0.84 0.535499 0.580688 0.535499 0.454352 0.420075 0.454352
0.844 0.534777 0.578845 0.534777 0.455526 0.421913 0.455526
0.848 0.534046 0.576989 0.534046 0.456702 0.423763 0.456702
0.852 0.533305 0.575121 0.533305 0.457878 0.425626 0.457878
0.856 0.532556 0.573241 0.532556 0.459055 0.4275 0.459055
0.86 0.531798 0.57135 0.531798 0.460232 0.429386 0.460232
0.864 0.53103 0.569448 0.53103 0.461409 0.431283 0.461409
0.868 0.530254 0.567534 0.530254 0.462586 0.433191 0.462586
0.872 0.529468 0.565611 0.529468 0.463762 0.43511 0.463762
0.876 0.528674 0.563676 0.528674 0.464938 0.437039 0.464938
0.88 0.527871 0.561732 0.527871 0.466112 0.438978 0.466112
0.884 0.527059 0.559778 0.527059 0.467286 0.440927 0.467286
0.888 0.526238 0.557815 0.526238 0.468458 0.442885 0.468458
0.892 0.525408 0.555843 0.525408 0.469629 0.444853 0.469629
0.896 0.524569 0.553862 0.524569 0.470797 0.446829 0.470797
0.9 0.523722 0.551873 0.523722 0.471964 0.448814 0.471964
0.904 0.522866 0.549875 0.522866 0.473128 0.450807 0.473128
0.908 0.522001 0.54787 0.522001 0.474289 0.452808 0.474289
0.912 0.521128 0.545857 0.521128 0.475448 0.454817 0.475448
0.916 0.520246 0.543838 0.520246 0.476604 0.456833 0.476604
0.92 0.519356 0.541811 0.519356 0.477756 0.458856 0.477756
0.924 0.518457 0.539778 0.518457 0.478905 0.460885 0.478905
0.928 0.51755 0.537738 0.51755 0.480051 0.462921 0.480051
0.932 0.516635 0.535693 0.516635 0.481193 0.464963 0.481193
0.936 0.515711 0.533642 0.515711 0.482331 0.46701 0.482331
0.94 0.514779 0.531587 0.514779 0.483464 0.469063 0.483464
0.944 0.513839 0.529526 0.513839 0.484594 0.471121 0.484594
0.948 0.512891 0.52746 0.512891 0.485719 0.473183 0.485719
0.952 0.511935 0.525391 0.511935 0.486839 0.47525 0.486839
0.956 0.510971 0.523317 0.510971 0.487954 0.477321 0.487954
0.96 0.51 0.52124 0.51 0.489064 0.479396 0.489064
0.964 0.509021 0.519159 0.509021 0.49017 0.481473 0.49017
0.968 0.508034 0.517076 0.508034 0.491269 0.483554 0.491269
0.972 0.507039 0.51499 0.507039 0.492364 0.485638 0.492364
0.976 0.506038 0.512902 0.506038 0.493452 0.487724 0.493452
0.98 0.505029 0.510811 0.505029 0.494535 0.489812 0.494535
0.984 0.504013 0.50872 0.504013 0.495612 0.491902 0.495612
0.988 0.502989 0.506626 0.502989 0.496683 0.493993 0.496683
0.992 0.501959 0.504532 0.501959 0.497747 0.496085 0.497747
0.996 0.500922 0.502437 0.500922 0.498806 0.498178 0.498806
1 0.499878 0.500342 0.499878 0.499858 0.500271 0.499858
1.004 0.498828 0.498247 0.498828 0.500903 0.502364 0.500903
1.008 0.497771 0.496152 0.497771 0.501941 0.504457 0.501941
1.012 0.496708 0.494057 0.496708 0.502973 0.506549 0.502973
1.016 0.495639 0.491964 0.495639 0.503998 0.50864 0.503998
1.02 0.494564 0.489872 0.494564 0.505016 0.51073 0.505016
1.024 0.493482 0.487781 0.493482 0.506026 0.512818 0.506026
1.028 0.492396 0.485693 0.492396 0.50703 0.514904 0.50703
1.032 0.491303 0.483606 0.491303 0.508026 0.516988 0.508026
1.036 0.490205 0.481522 0.490205 0.509015 0.519069 0.509015
1.04 0.489102 0.479441 0.489102 0.509996 0.521146 0.509996
1.044 0.487993 0.477363 0.487993 0.510969 0.523221 0.510969
1.048 0.48688 0.475289 0.48688 0.511935 0.525292 0.511935
1.052 0.485762 0.473218 0.485762 0.512894 0.527358 0.512894
1.056 0.484639 0.471151 0.484639 0.513844 0.529421 0.513844
1.06 0.483512 0.469089 0.483512 0.514786 0.531478 0.514786
1.064 0.482381 0.467031 0.482381 0.515721 0.533531 0.515721
1.068 0.481246 0.464979 0.481246 0.516647 0.535578 0.516647
1.072 0.480107 0.462932 0.480107 0.517565 0.537619 0.517565
1.076 0.478964 0.46089 0.478964 0.518475 0.539654 0.518475
1.08 0.477818 0.458855 0.477818 0.519377 0.541683 0.519377
1.084 0.476668 0.456825 0.476668 0.520271 0.543705 0.520271
1.088 0.475516 0.454803 0.475516 0.521156 0.54572 0.521156
1.092 0.47436 0.452787 0.47436 0.522033 0.547728 0.522033
1.096 0.473202 0.450778 0.473202 0.522901 0.549727 0.522901
1.1 0.472042 0.448776 0.472042 0.523761 0.551719 0.523761
1.104 0.47088 0.446783 0.47088 0.524612 0.553703 0.524612
1.108 0.469715 0.444797 0.469715 0.525455 0.555677 0.525455
1.112 0.468549 0.44282 0.468549 0.526289 0.557643 0.526289
1.116 0.467382 0.440851 0.467382 0.527115 0.5596 0.527115
1.12 0.466213 0.438892 0.466213 0.527932 0.561546 0.527932
1.124 0.465043 0.436941 0.465043 0.52874 0.563483 0.52874
1.128 0.463873 0.435 0.463873 0.52954 0.565409 0.52954
1.132 0.462702 0.433069 0.462702 0.53033 0.567325 0.53033
1.136 0.46153 0.431148 0.46153 0.531112 0.56923 0.531112
1.14 0.460359 0.429237 0.460359 0.531885 0.571124 0.531885
1.144 0.459188 0.427337 0.459188 0.53265 0.573006 0.53265
1.148 0.458018 0.425447 0.458018 0.533405 0.574877 0.533405
1.152 0.456848 0.423569 0.456848 0.534152 0.576735 0.534152
1.156 0.45568 0.421703 0.45568 0.53489 0.578581 0.53489
1.16 0.454513 0.419848 0.454513 0.535619 0.580414 0.535619
1.164 0.453347 0.418005 0.453347 0.536339 0.582234 0.536339
1.168 0.452184 0.416174 0.452184 0.53705 0.584041 0.53705
1.172 0.451023 0.414356 0.451023 0.537752 0.585835 0.537752
1.176 0.449864 0.412551 0.449864 0.538445 0.587614 0.538445
1.18 0.448708 0.410759 0.448708 0.53913 0.589379 0.53913
1.184 0.447554 0.408981 0.447554 0.539805 0.59113 0.539805
1.188 0.446405 0.407216 0.446405 0.540472 0.592866 0.540472
1.192 0.445259 0.405465 0.445259 0.541129 0.594587 0.541129
1.196 0.444117 0.403728 0.444117 0.541778 0.596293 0.541778
1.2 0.442979 0.402005 0.442979 0.542418 0.597984 0.542418
1.204 0.441845 0.400298 0.441845 0.543049 0.599658 0.543049
1.208 0.440717 0.398605 0.440717 0.543671 0.601317 0.543671
1.212 0.439594 0.396928 0.439594 0.544284 0.602959 0.544284
1.216 0.438476 0.395266 0.438476 0.544888 0.604584 0.544888
1.22 0.437364 0.393619 0.437364 0.545483 0.606193 0.545483
1.224 0.436258 0.391989 0.436258 0.54607 0.607785 0.54607
1.228 0.435158 0.390375 0.435158 0.546647 0.609359 0.546647
1.232 0.434065 0.388778 0.434065 0.547216 0.610916 0.547216
1.236 0.43298 0.387197 0.43298 0.547776 0.612455 0.547776
1.24 0.431901 0.385633 0.431901 0.548327 0.613975 0.548327
1.244 0.43083 0.384087 0.43083 0.548869 0.615478 0.548869
1.248 0.429768 0.382558 0.429768 0.549403 0.616962 0.549403
1.252 0.428713 0.381047 0.428713 0.549927 0.618427 0.549927
1.256 0.427668 0.379554 0.427668 0.550443 0.619873 0.550443
1.26 0.426631 0.378079 0.426631 0.55095 0.621301 0.55095
1.264 0.425603 0.376622 0.425603 0.551449 0.622708 0.551449
1.268 0.424585 0.375184 0.424585 0.551938 0.624096 0.551938
1.272 0.423577 0.373765 0.423577 0.552419 0.625464 0.552419
1.276 0.42258 0.372366 0.42258 0.552891 0.626812 0.552891
1.28 0.421592 0.370985 0.421592 0.553355 0.62814 0.553355
1.284 0.420616 0.369625 0.420616 0.55381 0.629447 0.55381
1.288 0.419651 0.368284 0.419651 0.554256 0.630734 0.554256
1.292 0.418698 0.366963 0.418698 0.554694 0.632 0.554694
1.296 0.417756 0.365662 0.417756 0.555123 0.633244 0.555123
1.3 0.416827 0.364383 0.416827 0.555543 0.634468 0.555543
1.304 0.41591 0.363123 0.41591 0.555955 0.63567 0.555955
1.308 0.415006 0.361885 0.415006 0.556358 0.63685 0.556358
1.312 0.414115 0.360668 0.414115 0.556753 0.638009 0.556753
1.316 0.413237 0.359472 0.413237 0.557139 0.639145 0.557139
1.32 0.412373 0.358298 0.412373 0.557517 0.64026 0.557517
1.324 0.411523 0.357146 0.411523 0.557886 0.641352 0.557886
1.328 0.410668 0.356068 0.410668 0.558229 0.642451 0.558229
1.332 0.40974 0.355235 0.40974 0.558485 0.643651 0.558485
1.336 0.408755 0.354614 0.408755 0.558664 0.644933 0.558664
1.34 0.407743 0.354141 0.407743 0.558787 0.64626 0.558787
1.344 0.40674 0.353731 0.40674 0.558882 0.647586 0.558882
1.348 0.405787 0.353291 0.405787 0.558977 0.648858 0.558977
1.352 0.404906 0.352762 0.404906 0.559093 0.650046 0.559093
1.356 0.4041 0.352137 0.4041 0.559237 0.651144 0.559237
1.36 0.403354 0.351437 0.403354 0.559402 0.652164 0.559402
1.364 0.402655 0.350694 0.402655 0.559581 0.653122 0.559581
1.368 0.401989 0.349931 0.401989 0.559768 0.654032 0.559768
1.372 0.401349 0.349165 0.401349 0.55996 0.654902 0.55996
1.376 0.400727 0.348406 0.400727 0.560154 0.655737 0.560154
1.38 0.400122 0.347658 0.400122 0.560349 0.656539 0.560349
1.384 0.399531 0.346924 0.399531 0.560547 0.657311 0.560547
1.388 0.398952 0.346205 0.398952 0.560747 0.658052 0.560747
1.392 0.398385 0.345499 0.398385 0.560951 0.658761 0.560951
1.396 0.39783 0.344804 0.39783 0.561162 0.659437 0.561162
1.4 0.397287 0.344114 0.397287 0.561381 0.660077 0.561381
1.404 0.396761 0.343426 0.396761 0.561608 0.660679 0.561608
1.408 0.396255 0.342762 0.396255 0.561829 0.661254 0.561829
1.412 0.39577 0.342122 0.39577 0.562041 0.661805 0.562041
1.416 0.395304 0.341509 0.395304 0.562244 0.662331 0.562244
1.42 0.39486 0.340922 0.39486 0.562438 0.662832 0.562438
1.424 0.394436 0.34036 0.394436 0.562624 0.663309 0.562624
1.428 0.394034 0.339825 0.394034 0.5628 0.66376 0.5628
1.432 0.393652 0.339315 0.393652 0.562968 0.664186 0.562968
1.436 0.393292 0.338833 0.393292 0.563128 0.664588 0.563128
1.44 0.392953 0.338376 0.392953 0.563279 0.664964 0.563279
1.444 0.392636 0.337946 0.392636 0.563421 0.665315 0.563421
1.448 0.392341 0.337543 0.392341 0.563554 0.66564 0.563554
1.452 0.392067 0.337166 0.392067 0.563679 0.66594 0.563679
1.456 0.391815 0.336816 0.391815 0.563796 0.666215 0.563796
1.46 0.391585 0.336493 0.391585 0.563904 0.666465 0.563904
1.464 0.391377 0.336197 0.391377 0.564003 0.666689 0.564003
1.468 0.391192 0.335928 0.391192 0.564094 0.666887 0.564094
1.472 0.391028 0.335686 0.391028 0.564177 0.66706 0.564177
1.476 0.390887 0.335471 0.390887 0.564251 0.667207 0.564251
1.48 0.390768 0.335283 0.390768 0.564317 0.667328 0.564317
1.484 0.390671 0.335122 0.390671 0.564374 0.667424 0.564374
1.488 0.390597 0.334989 0.390597 0.564423 0.667495 0.564423
1.492 0.390545 0.334883 0.390545 0.564463 0.667539 0.564463
1.496 0.390516 0.334804 0.390516 0.564495 0.667558 0.564495
1.5 0.390509 0.334752 0.390509 0.564519 0.667551 0.564519
1.504 0.390524 0.334727 0.390524 0.564534 0.667518 0.564534
1.508 0.390562 0.33473 0.390562 0.564541 0.66746 0.564541
1.512 0.390622 0.33476 0.390622 0.56454 0.667376 0.56454
1.516 0.390705 0.334817 0.390705 0.564531 0.667266 0.564531
1.52 0.390809 0.334901 0.390809 0.564513 0.66713 0.564513
1.524 0.390936 0.335013 0.390936 0.564486 0.666969 0.564486
1.528 0.391086 0.335152 0.391086 0.564452 0.666782 0.564452
1.532 0.391257 0.335318 0.391257 0.564409 0.666569 0.564409
1.536 0.39145 0.335511 0.39145 0.564358 0.666331 0.564358
1.54 0.391665 0.335732 0.391665 0.564298 0.666067 0.564298
1.544 0.391902 0.335979 0.391902 0.564231 0.665778 0.564231
1.548 0.392161 0.336254 0.392161 0.564155 0.665463 0.564155
1.552 0.392441 0.336555 0.392441 0.56407 0.665122 0.56407
1.556 0.392743 0.336883 0.392743 0.563978 0.664756 0.563978
1.56 0.393066 0.337238 0.393066 0.563877 0.664364 0.563877
1.564 0.393411 0.33762 0.393411 0.563767 0.663948 0.563767
1.568 0.393776 0.338028 0.393776 0.56365 0.663505 0.56365
1.572 0.394163 0.338463 0.394163 0.563524 0.663038 0.563524
1.576 0.39457 0.338925 0.39457 0.56339 0.662545 0.56339
1.58 0.394997 0.339413 0.394997 0.563248 0.662028 0.563248
1.584 0.395445 0.339927 0.395445 0.563097 0.661485 0.563097
1.588 0.395914 0.340467 0.395914 0.562938 0.660917 0.562938
1.592 0.396402 0.341034 0.396402 0.56277 0.660324 0.56277
1.596 0.39691 0.341626 0.39691 0.562594 0.659706 0.562594
1.6 0.397438 0.342245 0.397438 0.56241 0.659064 0.56241
1.604 0.397985 0.342889 0.397985 0.562218 0.658397 0.562218
1.608 0.398551 0.343558 0.398551 0.562017 0.657706 0.562017
1.612 0.399136 0.344253 0.399136 0.561808 0.656989 0.561808
1.616 0.39974 0.344974 0.39974 0.56159 0.656249 0.56159
1.62 0.400362 0.34572 0.400362 0.561364 0.655484 0.561364
1.624 0.401002 0.34649 0.401002 0.561129 0.654695 0.561129
1.628 0.401661 0.347286 0.401661 0.560887 0.653882 0.560887
1.632 0.402337 0.348106 0.402337 0.560635 0.653046 0.560635
1.636 0.40303 0.348951 0.40303 0.560375 0.652185 0.560375
1.64 0.403741 0.349821 0.403741 0.560107 0.651301 0.560107
1.644 0.404468 0.350715 0.404468 0.55983 0.650393 0.55983
1.648 0.405212 0.351633 0.405212 0.559545 0.649461 0.559545
1.652 0.405972 0.352575 0.405972 0.559251 0.648507 0.559251
1.656 0.406749 0.35354 0.406749 0.558949 0.647529 0.558949
1.66 0.407541 0.354529 0.407541 0.558638 0.646528 0.558638
1.664 0.408348 0.355542 0.408348 0.558318 0.645504 0.558318
1.668 0.409171 0.356578 0.409171 0.55799 0.644458 0.55799
1.672 0.410008 0.357637 0.410008 0.557653 0.643389 0.557653
1.676 0.41086 0.358719 0.41086 0.557308 0.642297 0.557308
1.68 0.411727 0.359824 0.411727 0.556954 0.641184 0.556954
1.684 0.412607 0.360951 0.412607 0.556591 0.640048 0.556591
1.688 0.4135 0.3621 0.4135 0.55622 0.63889 0.55622
1.692 0.414407 0.363271 0.414407 0.55584 0.637711 0.55584
1.696 0.415327 0.364465 0.415327 0.555451 0.63651 0.555451
1.7 0.41626 0.36568 0.41626 0.555053 0.635287 0.555053
1.704 0.417205 0.366916 0.417205 0.554647 0.634044 0.554647
1.708 0.418162 0.368174 0.418162 0.554232 0.632779 0.554232
1.712 0.41913 0.369452 0.41913 0.553808 0.631494 0.553808
1.716 0.42011 0.370752 0.42011 0.553375 0.630188 0.553375
1.72 0.421101 0.372072 0.421101 0.552933 0.628861 0.552933
1.724 0.422103 0.373413 0.422103 0.552483 0.627515 0.552483
1.728 0.423115 0.374773 0.423115 0.552024 0.626148 0.552024
1.732 0.424137 0.376154 0.424137 0.551555 0.624761 0.551555
1.736 0.425168 0.377554 0.425168 0.551078 0.623355 0.551078
1.74 0.42621 0.378974 0.42621 0.550592 0.62193 0.550592
1.744 0.42726 0.380413 0.42726 0.550097 0.620485 0.550097
1.748 0.428319 0.381871 0.428319 0.549593 0.619021 0.549593
1.752 0.429386 0.383348 0.429386 0.54908 0.617539 0.54908
1.756 0.430462 0.384843 0.430462 0.548558 0.616038 0.548558
1.76 0.431545 0.386357 0.431545 0.548027 0.614519 0.548027
1.764 0.432635 0.387888 0.432635 0.547487 0.612982 0.547487
1.768 0.433733 0.389438 0.433733 0.546938 0.611427 0.546938
1.772 0.434838 0.391005 0.434838 0.54638 0.609855 0.54638
1.776 0.435949 0.392589 0.435949 0.545813 0.608265 0.545813
1.78 0.437066 0.39419 0.437066 0.545236 0.606658 0.545236
1.784 0.438189 0.395808 0.438189 0.544651 0.605034 0.544651
1.788 0.439317 0.397443 0.439317 0.544057 0.603394 0.544057
1.792 0.440451 0.399094 0.440451 0.543453 0.601738 0.543453
1.796 0.44159 0.400761 0.44159 0.54284 0.600065 0.54284
1.8 0.442733 0.402443 0.442733 0.542219 0.598377 0.542219
1.804 0.44388 0.404141 0.44388 0.541588 0.596674 0.541588
1.808 0.445032 0.405855 0.445032 0.540948 0.594955 0.540948
1.812 0.446187 0.407583 0.446187 0.540299 0.593221 0.540299
1.816 0.447346 0.409326 0.447346 0.53964 0.591472 0.53964
1.82 0.448507 0.411083 0.448507 0.538973 0.589709 0.538973
1.824 0.449672 0.412855 0.449672 0.538296 0.587932 0.538296
1.828 0.450839 0.41464 0.450839 0.537611 0.586141 0.537611
1.832 0.452008 0.416439 0.452008 0.536916 0.584337 0.536916
1.836 0.453179 0.418251 0.453179 0.536212 0.582519 0.536212
1.84 0.454352 0.420076 0.454352 0.535499 0.580689 0.535499
1.844 0.455526 0.421914 0.455526 0.534777 0.578845 0.534777
1.848 0.456701 0.423764 0.456701 0.534045 0.576989 0.534045
1.852 0.457878 0.425627 0.457878 0.533305 0.575122 0.533305
1.856 0.459054 0.427501 0.459054 0.532556 0.573242 0.532556
1.86 0.460231 0.429387 0.460231 0.531797 0.571351 0.531797
1.864 0.461408 0.431284 0.461408 0.53103 0.569448 0.53103
1.868 0.462585 0.433192 0.462585 0.530253 0.567535 0.530253
1.872 0.463762 0.435111 0.463762 0.529468 0.565611 0.529468
1.876 0.464937 0.43704 0.464937 0.528674 0.563677 0.528674
1.88 0.466112 0.438979 0.466112 0.52787 0.561733 0.52787
1.884 0.467286 0.440928 0.467286 0.527058 0.559779 0.527058
1.888 0.468458 0.442886 0.468458 0.526237 0.557816 0.526237
1.892 0.469628 0.444854 0.469628 0.525408 0.555844 0.525408
1.896 0.470797 0.44683 0.470797 0.524569 0.553863 0.524569
1.9 0.471963 0.448815 0.471963 0.523722 0.551874 0.523722
1.904 0.473127 0.450808 0.473127 0.522866 0.549876 0.522866
1.908 0.474289 0.452809 0.474289 0.522001 0.547871 0.522001
1.912 0.475448 0.454818 0.475448 0.521128 0.545858 0.521128
1.916 0.476603 0.456834 0.476603 0.520246 0.543838 0.520246
1.92 0.477756 0.458856 0.477756 0.519355 0.541812 0.519355
1.924 0.478905 0.460886 0.478905 0.518457 0.539778 0.518457
1.928 0.480051 0.462922 0.480051 0.51755 0.537739 0.51755
1.932 0.481193 0.464963 0.481193 0.516634 0.535694 0.516634
1.936 0.48233 0.467011 0.48233 0.51571 0.533643 0.51571
1.94 0.483464 0.469064 0.483464 0.514779 0.531587 0.514779
1.944 0.484594 0.471122 0.484594 0.513839 0.529526 0.513839
1.948 0.485718 0.473184 0.485718 0.512891 0.527461 0.512891
1.952 0.486839 0.475251 0.486839 0.511935 0.525391 0.511935
1.956 0.487954 0.477322 0.487954 0.510971 0.523318 0.510971
1.96 0.489064 0.479396 0.489064 0.509999 0.521241 0.509999
1.964 0.490169 0.481474 0.490169 0.50902 0.51916 0.50902
1.968 0.491269 0.483555 0.491269 0.508033 0.517077 0.508033
1.972 0.492363 0.485639 0.492363 0.507039 0.514991 0.507039
1.976 0.493452 0.487725 0.493452 0.506037 0.512902 0.506037
1.98 0.494535 0.489813 0.494535 0.505028 0.510812 0.505028
1.984 0.495612 0.491903 0.495612 0.504012 0.50872 0.504012
1.988 0.496682 0.493994 0.496682 0.502989 0.506627 0.502989
1.992 0.497747 0.496086 0.497747 0.501959 0.504533 0.501959
1.996 0.498805 0.498179 0.498805 0.500922 0.502438 0.500922


==> data/alloc_greedy.dat <==
t v0 v1 v2 v3 v4 v5
0 0.5 0.5 0.5 0.5 0.5 0.5
0.004 0.5 0.5 0.5 0.5 0.5 0.5
0.008 0.5 0.5 0.5 0.5 0.5 0.5
0.012 0.5 0.5 0.5 0.5 0.5 0.5
0.016 0.5 0.5 0.5 0.5 0.5 0.5
0.02 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.024 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.028 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.032 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.036 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.04 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.044 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.048 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.052 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.056 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.06 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.064 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.068 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.072 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.076 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.08 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.084 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.088 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.092 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.096 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.1 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.104 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.108 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.112 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.116 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.12 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.124 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.128 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.132 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.136 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.14 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.144 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.148 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.152 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.156 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.16 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.164 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.168 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.172 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.176 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.18 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.184 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.188 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.192 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.196 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.2 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.204 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.208 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.212 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.216 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.22 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.224 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.228 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.232 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.236 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.24 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.244 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.248 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.252 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.256 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.26 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.264 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.268 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.272 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.276 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.28 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.284 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.288 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.292 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.296 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.3 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.304 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.308 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.312 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.316 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.32 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.324 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.328 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.332 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.336 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.34 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.344 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.348 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.352 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.356 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.36 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.364 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.368 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.372 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.376 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.38 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.384 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.388 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.392 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.396 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.4 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.404 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.408 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.412 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.416 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.42 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.424 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.428 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.432 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.436 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.44 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.444 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.448 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.452 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.456 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.46 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.464 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.468 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.472 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.476 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.48 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.484 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.488 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.492 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.496 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.5 0.672683 0.422287 0.672684 0.534637 -0.393709 0.534637
0.504 0.672683 0.422287 0.672684 0.534637 -0.393709 0.534637
0.508 0.672683 0.422287 0.672684 0.534637 -0.393709 0.534637
0.512 0.672683 0.422287 0.672684 0.534637 -0.393709 0.534637
0.516 0.672683 0.422287 0.672684 0.534637 -0.393709 0.534637
0.52 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.524 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.528 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.532 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.536 0.672565 0.421886 0.672565 0.534796 -0.393304 0.534796
0.54 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.544 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.548 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.552 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.556 0.672211 0.420679 0.672211 0.535271 -0.39209 0.535271
0.56 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.564 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.568 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.572 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.576 0.671621 0.418663 0.671621 0.53606 -0.390064 0.53606
0.58 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.584 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.588 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.592 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.596 0.6708 0.415832 0.6708 0.537161 -0.387227 0.537161
0.6 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.604 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.608 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.612 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.616 0.66975 0.412174 0.66975 0.538569 -0.383577 0.538569
0.62 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.624 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.628 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.632 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.636 0.668477 0.407679 0.668477 0.540277 -0.379109 0.540277
0.64 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.644 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.648 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.652 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.656 0.666986 0.402328 0.666986 0.542279 -0.37382 0.542279
0.66 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.664 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.668 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.672 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.676 0.665284 0.396103 0.665284 0.544565 -0.367702 0.544565
0.68 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.684 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.688 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.692 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.696 0.663377 0.388979 0.663377 0.547127 -0.360746 0.547127
0.7 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.704 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.708 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.712 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.716 0.55456 0.63608 0.55456 0.415573 0.367322 0.415573
0.72 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.724 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.728 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.732 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.736 0.552472 0.629592 0.552472 0.420484 0.373562 0.420484
0.74 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.744 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.748 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.752 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.756 0.55017 0.622588 0.55017 0.425666 0.380298 0.425666
0.76 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.764 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.768 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.772 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.776 0.547649 0.615096 0.547649 0.431078 0.387505 0.431078
0.78 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.784 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.788 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.792 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.796 0.544908 0.607145 0.544908 0.436678 0.395159 0.436678
0.8 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.804 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.808 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.812 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.816 0.541943 0.598768 0.541943 0.442423 0.403231 0.442423
0.82 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.824 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.828 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.832 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.836 0.538753 0.59 0.538753 0.448274 0.411693 0.448274
0.84 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.844 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.848 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.852 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.856 0.535335 0.580877 0.535335 0.454192 0.420516 0.454192
0.86 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.864 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.868 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.872 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.876 0.531688 0.571438 0.531688 0.460141 0.429668 0.460141
0.88 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.884 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.888 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.892 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.896 0.527814 0.561722 0.527815 0.466084 0.439117 0.466084
0.9 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.904 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.908 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.912 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.916 0.523715 0.551771 0.523715 0.47199 0.448827 0.47199
0.92 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.924 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.928 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.932 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.936 0.519392 0.541628 0.519392 0.477828 0.458764 0.477828
0.94 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.944 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.948 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.952 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.956 0.514851 0.531335 0.514851 0.483571 0.468889 0.483571
0.96 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.964 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.968 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.972 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.976 0.510099 0.520938 0.510098 0.489196 0.479164 0.489195
0.98 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.984 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.988 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.992 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
0.996 0.505145 0.510478 0.505145 0.494678 0.489548 0.494678
1 0.5 0.5 0.5 0.5 0.5 0.5
1.004 0.5 0.5 0.5 0.5 0.5 0.5
1.008 0.5 0.5 0.5 0.5 0.5 0.5
1.012 0.5 0.5 0.5 0.5 0.5 0.5
1.016 0.5 0.5 0.5 0.5 0.5 0.5
1.02 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.024 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.028 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.032 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.036 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.04 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.044 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.048 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.052 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.056 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.06 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.064 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.068 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.072 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.076 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.08 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.084 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.088 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.092 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.096 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.1 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.104 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.108 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.112 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.116 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.12 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.124 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.128 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.132 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.136 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.14 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.144 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.148 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.152 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.156 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.16 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.164 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.168 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.172 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.176 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.18 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.184 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.188 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.192 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.196 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.2 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.204 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.208 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.212 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.216 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.22 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.224 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.228 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.232 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.236 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.24 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.244 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.248 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.252 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.256 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.26 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.264 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.268 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.272 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.276 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.28 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.284 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.288 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.292 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.296 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.3 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.304 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.308 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.312 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.316 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.32 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.324 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.328 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.332 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.336 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.34 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.344 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.348 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.352 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.356 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.36 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.364 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.368 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.372 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.376 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.38 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.384 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.388 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.392 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.396 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.4 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.404 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.408 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.412 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.416 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.42 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.424 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.428 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.432 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.436 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.44 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.444 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.448 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.452 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.456 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.46 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.464 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.468 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.472 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.476 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.48 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.484 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.488 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.492 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.496 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.5 0.534637 -0.393709 0.534637 0.672683 0.422287 0.672684
1.504 0.534637 -0.393709 0.534637 0.672683 0.422287 0.672684
1.508 0.534637 -0.393709 0.534637 0.672683 0.422287 0.672684
1.512 0.534637 -0.393709 0.534637 0.672683 0.422287 0.672684
1.516 0.534637 -0.393709 0.534637 0.672683 0.422287 0.672684
1.52 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.524 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.528 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.532 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.536 0.534796 -0.393304 0.534796 0.672565 0.421885 0.672565
1.54 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.544 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.548 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.552 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.556 0.535271 -0.392089 0.535271 0.672211 0.420679 0.672211
1.56 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.564 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.568 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.572 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.576 0.53606 -0.390064 0.53606 0.671621 0.418663 0.671621
1.58 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.584 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.588 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.592 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.596 0.537161 -0.387227 0.537161 0.6708 0.415832 0.6708
1.6 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.604 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.608 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.612 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.616 0.396508 0.344303 0.396508 0.561897 0.659972 0.561897
1.62 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.624 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.628 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.632 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.636 0.540277 -0.379109 0.540277 0.668477 0.407679 0.668477
1.64 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.644 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.648 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.652 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.656 0.402883 0.351798 0.402883 0.55957 0.652204 0.559571
1.66 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.664 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.668 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.672 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.676 0.406733 0.35642 0.406733 0.558106 0.647408 0.558106
1.68 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.684 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.688 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.692 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.696 0.410976 0.361601 0.410976 0.556437 0.642026 0.556437
1.7 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.704 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.708 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.712 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.716 0.415573 0.367322 0.415573 0.55456 0.63608 0.55456
1.72 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.724 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.728 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.732 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.736 0.420484 0.373562 0.420484 0.552472 0.629592 0.552472
1.74 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.744 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.748 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.752 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.756 0.425666 0.380298 0.425666 0.55017 0.622588 0.55017
1.76 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.764 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.768 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.772 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.776 0.431078 0.387505 0.431078 0.547649 0.615096 0.547649
1.78 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.784 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.788 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.792 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.796 0.436678 0.395159 0.436678 0.544908 0.607145 0.544908
1.8 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.804 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.808 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.812 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.816 0.442423 0.403231 0.442423 0.541943 0.598768 0.541943
1.82 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.824 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.828 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.832 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.836 0.448274 0.411693 0.448274 0.538753 0.59 0.538753
1.84 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.844 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.848 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.852 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.856 0.454192 0.420516 0.454192 0.535334 0.580877 0.535335
1.86 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.864 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.868 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.872 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.876 0.460141 0.429668 0.460141 0.531688 0.571438 0.531688
1.88 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.884 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.888 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.892 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.896 0.466084 0.439117 0.466084 0.527815 0.561722 0.527815
1.9 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.904 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.908 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.912 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.916 0.471989 0.448828 0.471989 0.523714 0.551772 0.523714
1.92 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.924 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.928 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.932 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.936 0.477828 0.458764 0.477828 0.519392 0.541628 0.519392
1.94 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.944 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.948 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.952 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.956 0.483571 0.468889 0.483571 0.514851 0.531335 0.514851
1.96 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.964 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.968 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.972 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.976 0.489195 0.479164 0.489196 0.510099 0.520937 0.510099
1.98 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.984 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.988 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.992 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145
1.996 0.494678 0.489548 0.494678 0.505145 0.510478 0.505145


==> data/certfront.dat <==
thrust amp
0.5500 0.9464
0.6000 1.2456
0.6500 1.4802
0.7000 1.6764
0.7500 1.8479
0.8000 2.0032
0.8500 2.1257
0.9000 2.2399
0.9500 2.3264
1.0000 2.3985
1.0500 2.4548
1.1000 2.4928
1.1500 2.5086
1.2000 2.5038
1.2500 2.4739
1.3000 2.4168


==> data/certmap.dat <==
thrust amp window
0.550 0.500 0.2431
0.550 0.750 0.1300
0.550 1.000 -0.0355
0.550 1.250 -0.2624
0.550 1.500 -0.5664
0.550 1.750 -0.9765
0.550 2.000 -1.5559
0.550 2.250 -2.5028
0.550 2.500 -1.8680
0.550 2.750 -3.0550
0.550 3.000 -1.1798

0.600 0.500 0.4364
0.600 0.750 0.3369
0.600 1.000 0.1924
0.600 1.250 -0.0035
0.600 1.500 -0.2610
0.600 1.750 -0.5976
0.600 2.000 -1.0453
0.600 2.250 -1.6747
0.600 2.500 -2.7180
0.600 2.750 -1.8704
0.600 3.000 -3.9038

0.650 0.500 0.5962
0.650 0.750 0.5073
0.650 1.000 0.3790
0.650 1.250 0.2064
0.650 1.500 -0.0178
0.650 1.750 -0.3050
0.650 2.000 -0.6745
0.650 2.250 -1.1618
0.650 2.500 -1.8463
0.650 2.750 -3.0039
0.650 3.000 -3.0504

0.700 0.500 0.7270
0.700 0.750 0.6467
0.700 1.000 0.5311
0.700 1.250 0.3765
0.700 1.500 0.1776
0.700 1.750 -0.0741
0.700 2.000 -0.3912
0.700 2.250 -0.7951
0.700 2.500 -1.3255
0.700 2.750 -2.0727
0.700 3.000 -3.3701

0.750 0.500 0.8325
0.750 0.750 0.7591
0.750 1.000 0.6537
0.750 1.250 0.5135
0.750 1.500 0.3341
0.750 1.750 0.1094
0.750 2.000 -0.1699
0.750 2.250 -0.5182
0.750 2.500 -0.9593
0.750 2.750 -1.5380
0.750 3.000 -2.3583

0.800 0.500 0.9152
0.800 0.750 0.8475
0.800 1.000 0.7506
0.800 1.250 0.6220
0.800 1.500 0.4583
0.800 1.750 0.2546
0.800 2.000 0.0039
0.800 2.250 -0.3042
0.800 2.500 -0.6859
0.800 2.750 -1.1681
0.800 3.000 -1.8020

0.850 0.500 0.9775
0.850 0.750 0.9145
0.850 1.000 0.8245
0.850 1.250 0.7055
0.850 1.500 0.5546
0.850 1.750 0.3678
0.850 2.000 0.1396
0.850 2.250 -0.1380
0.850 2.500 -0.4768
0.850 2.750 -0.8948
0.850 3.000 -1.4230

0.900 0.500 1.0210
0.900 0.750 0.9620
0.900 1.000 0.8779
0.900 1.250 0.7669
0.900 1.500 0.6265
0.900 1.750 0.4536
0.900 2.000 0.2434
0.900 2.250 -0.0102
0.900 2.500 -0.3163
0.900 2.750 -0.6879
0.900 3.000 -1.1458

0.950 0.500 1.0471
0.950 0.750 0.9916
0.950 1.000 0.9124
0.950 1.250 0.8081
0.950 1.500 0.6766
0.950 1.750 0.5151
0.950 2.000 0.3199
0.950 2.250 0.0856
0.950 2.500 -0.1946
0.950 2.750 -0.5307
0.950 3.000 -0.9374

1.000 0.500 1.0570
1.000 0.750 1.0044
1.000 1.000 0.9294
1.000 1.250 0.8309
1.000 1.500 0.7069
1.000 1.750 0.5551
1.000 2.000 0.3722
1.000 2.250 0.1540
1.000 2.500 -0.1052
1.000 2.750 -0.4131
1.000 3.000 -0.7803

1.050 0.500 1.0516
1.050 0.750 1.0014
1.050 1.000 0.9301
1.050 1.250 0.8365
1.050 1.500 0.7189
1.050 1.750 0.5753
1.050 2.000 0.4029
1.050 2.250 0.1981
1.050 2.500 -0.0437
1.050 2.750 -0.3284
1.050 3.000 -0.6639

1.100 0.500 1.0315
1.100 0.750 0.9835
1.100 1.000 0.9153
1.100 1.250 0.8259
1.100 1.500 0.7139
1.100 1.750 0.5773
1.100 2.000 0.4138
1.100 2.250 0.2205
1.100 2.500 -0.0066
1.100 2.750 -0.2719
1.100 3.000 -0.5809

1.150 0.500 0.9974
1.150 0.750 0.9513
1.150 1.000 0.8858
1.150 1.250 0.8001
1.150 1.500 0.6927
1.150 1.750 0.5623
1.150 2.000 0.4065
1.150 2.250 0.2230
1.150 2.500 0.0086
1.150 2.750 -0.2401
1.150 3.000 -0.5264

1.200 0.500 0.9497
1.200 0.750 0.9052
1.200 1.000 0.8421
1.200 1.250 0.7595
1.200 1.500 0.6563
1.200 1.750 0.5310
1.200 2.000 0.3820
1.200 2.250 0.2069
1.200 2.500 0.0035
1.200 2.750 -0.2306
1.200 3.000 -0.4969

1.250 0.500 0.8888
1.250 0.750 0.8456
1.250 1.000 0.7845
1.250 1.250 0.7046
1.250 1.500 0.6050
1.250 1.750 0.4843
1.250 2.000 0.3411
1.250 2.250 0.1735
1.250 2.500 -0.0202
1.250 2.750 -0.2413
1.250 3.000 -0.4892

1.300 0.500 0.8147
1.300 0.750 0.7727
1.300 1.000 0.7134
1.300 1.250 0.6359
1.300 1.500 0.5393
1.300 1.750 0.4226
1.300 2.000 0.2844
1.300 2.250 0.1235
1.300 2.500 -0.0615
1.300 2.750 -0.2707
1.300 3.000 -0.5009



==> data/delay.dat <==
tau_d_ms minh_plain eta_bound
0.5 0.163572 -0.042206
1 0.162481 -0.084610
1.5 0.161368 -0.127214
2 0.161368 -0.170016
5 0.157977 -0.431007
10 0.152123 -0.881902
20 0.140131 -1.843360
50 0.098327 -5.205070
100 -0.019893 -12.399037
150 -0.341709 -21.581901
200 -0.788576 -32.753662


==> data/delay_eta.dat <==
tau_d_ms eta
0.2 -0.016858
0.20777 -0.017514
0.21584 -0.018195
0.22423 -0.018903
0.23294 -0.019638
0.24199 -0.020402
0.25139 -0.021196
0.26116 -0.022020
0.27131 -0.022877
0.28185 -0.023767
0.2928 -0.024692
0.30418 -0.025652
0.31599 -0.026650
0.32827 -0.027687
0.34103 -0.028765
0.35428 -0.029884
0.36804 -0.031048
0.38234 -0.032256
0.3972 -0.033512
0.41263 -0.034816
0.42866 -0.036172
0.44532 -0.037580
0.46262 -0.039043
0.48059 -0.040564
0.49926 -0.042143
0.51866 -0.043785
0.53881 -0.045490
0.55975 -0.047262
0.5815 -0.049104
0.60409 -0.051017
0.62756 -0.053005
0.65194 -0.055071
0.67727 -0.057217
0.70359 -0.059448
0.73092 -0.061765
0.75932 -0.064174
0.78882 -0.066676
0.81947 -0.069277
0.85131 -0.071979
0.88439 -0.074788
0.91875 -0.077706
0.95445 -0.080739
0.99153 -0.083890
1.0301 -0.087165
1.0701 -0.090569
1.1116 -0.094106
1.1548 -0.097782
1.1997 -0.101603
1.2463 -0.105574
1.2947 -0.109701
1.3451 -0.113990
1.3973 -0.118448
1.4516 -0.123081
1.508 -0.127897
1.5666 -0.132903
1.6275 -0.138106
1.6907 -0.143514
1.7564 -0.149136
1.8246 -0.154980
1.8955 -0.161055
1.9692 -0.167370
2.0457 -0.173935
2.1251 -0.180760
2.2077 -0.187856
2.2935 -0.195233
2.3826 -0.202903
2.4752 -0.210877
2.5713 -0.219169
2.6712 -0.227790
2.775 -0.236755
2.8829 -0.246078
2.9949 -0.255772
3.1112 -0.265854
3.2321 -0.276338
3.3577 -0.287243
3.4881 -0.298584
3.6237 -0.310380
3.7644 -0.322650
3.9107 -0.335414
4.0627 -0.348691
4.2205 -0.362504
4.3845 -0.376874
4.5548 -0.391826
4.7318 -0.407383
4.9156 -0.423570
5.1066 -0.440415
5.305 -0.457945
5.5112 -0.476190
5.7253 -0.495179
5.9477 -0.514945
6.1788 -0.535520
6.4189 -0.556939
6.6683 -0.579240
6.9274 -0.602459
7.1965 -0.626637
7.4761 -0.651815
7.7666 -0.678038
8.0684 -0.705350
8.3818 -0.733800
8.7075 -0.763439
9.0458 -0.794318
9.3973 -0.826494
9.7624 -0.860024
10.142 -0.894968
10.536 -0.931392
10.945 -0.969362
11.37 -1.008948
11.812 -1.050224
12.271 -1.093269
12.748 -1.138164
13.243 -1.184994
13.758 -1.233851
14.292 -1.284829
14.847 -1.338028
15.424 -1.393554
16.024 -1.451518
16.646 -1.512036
17.293 -1.575232
17.965 -1.641236
18.663 -1.710185
19.388 -1.782224
20.141 -1.857504
20.924 -1.936187
21.737 -2.018443
22.581 -2.104452
23.459 -2.194403
24.37 -2.288498
25.317 -2.386949
26.301 -2.489980
27.322 -2.597830
28.384 -2.710749
29.487 -2.829005
30.632 -2.952881
31.823 -3.082675
33.059 -3.218706
34.343 -3.361310
35.678 -3.510844
37.064 -3.667689
38.504 -3.832246
40 -4.004944


==> data/delay_marg.dat <==
tau_d_ms minh_margined
0.25 0.167990
0.5 0.174309
1 0.190483
1.5 0.208691
1.9636 0.231739


==> data/ell_sat.dat <==
x y
0.04965 0.00000
0.04963 0.00130
0.04958 0.00260
0.04949 0.00390
0.04938 0.00519
0.04922 0.00648
0.04904 0.00777
0.04882 0.00905
0.04856 0.01032
0.04828 0.01159
0.04796 0.01285
0.04760 0.01410
0.04722 0.01534
0.04680 0.01657
0.04635 0.01779
0.04587 0.01900
0.04535 0.02019
0.04481 0.02137
0.04424 0.02254
0.04363 0.02369
0.04300 0.02482
0.04233 0.02594
0.04164 0.02704
0.04092 0.02812
0.04017 0.02918
0.03939 0.03022
0.03858 0.03124
0.03775 0.03224
0.03689 0.03322
0.03601 0.03417
0.03511 0.03511
0.03417 0.03601
0.03322 0.03689
0.03224 0.03775
0.03124 0.03858
0.03022 0.03939
0.02918 0.04017
0.02812 0.04092
0.02704 0.04164
0.02594 0.04233
0.02482 0.04300
0.02369 0.04363
0.02254 0.04424
0.02137 0.04481
0.02019 0.04535
0.01900 0.04587
0.01779 0.04635
0.01657 0.04680
0.01534 0.04722
0.01410 0.04760
0.01285 0.04796
0.01159 0.04828
0.01032 0.04856
0.00905 0.04882
0.00777 0.04904
0.00648 0.04922
0.00519 0.04938
0.00390 0.04949
0.00260 0.04958
0.00130 0.04963
0.00000 0.04965
-0.00130 0.04963
-0.00260 0.04958
-0.00390 0.04949
-0.00519 0.04938
-0.00648 0.04922
-0.00777 0.04904
-0.00905 0.04882
-0.01032 0.04856
-0.01159 0.04828
-0.01285 0.04796
-0.01410 0.04760
-0.01534 0.04722
-0.01657 0.04680
-0.01779 0.04635
-0.01900 0.04587
-0.02019 0.04535
-0.02137 0.04481
-0.02254 0.04424
-0.02369 0.04363
-0.02482 0.04300
-0.02594 0.04233
-0.02704 0.04164
-0.02812 0.04092
-0.02918 0.04017
-0.03022 0.03939
-0.03124 0.03858
-0.03224 0.03775
-0.03322 0.03689
-0.03417 0.03601
-0.03511 0.03511
-0.03601 0.03417
-0.03689 0.03322
-0.03775 0.03224
-0.03858 0.03124
-0.03939 0.03022
-0.04017 0.02918
-0.04092 0.02812
-0.04164 0.02704
-0.04233 0.02594
-0.04300 0.02482
-0.04363 0.02369
-0.04424 0.02254
-0.04481 0.02137
-0.04535 0.02019
-0.04587 0.01900
-0.04635 0.01779
-0.04680 0.01657
-0.04722 0.01534
-0.04760 0.01410
-0.04796 0.01285
-0.04828 0.01159
-0.04856 0.01032
-0.04882 0.00905
-0.04904 0.00777
-0.04922 0.00648
-0.04938 0.00519
-0.04949 0.00390
-0.04958 0.00260
-0.04963 0.00130
-0.04965 0.00000
-0.04963 -0.00130
-0.04958 -0.00260
-0.04949 -0.00390
-0.04938 -0.00519
-0.04922 -0.00648
-0.04904 -0.00777
-0.04882 -0.00905
-0.04856 -0.01032
-0.04828 -0.01159
-0.04796 -0.01285
-0.04760 -0.01410
-0.04722 -0.01534
-0.04680 -0.01657
-0.04635 -0.01779
-0.04587 -0.01900
-0.04535 -0.02019
-0.04481 -0.02137
-0.04424 -0.02254
-0.04363 -0.02369
-0.04300 -0.02482
-0.04233 -0.02594
-0.04164 -0.02704
-0.04092 -0.02812
-0.04017 -0.02918
-0.03939 -0.03022
-0.03858 -0.03124
-0.03775 -0.03224
-0.03689 -0.03322
-0.03601 -0.03417
-0.03511 -0.03511
-0.03417 -0.03601
-0.03322 -0.03689
-0.03224 -0.03775
-0.03124 -0.03858
-0.03022 -0.03939
-0.02918 -0.04017
-0.02812 -0.04092
-0.02704 -0.04164
-0.02594 -0.04233
-0.02482 -0.04300
-0.02369 -0.04363
-0.02254 -0.04424
-0.02137 -0.04481
-0.02019 -0.04535
-0.01900 -0.04587
-0.01779 -0.04635
-0.01657 -0.04680
-0.01534 -0.04722
-0.01410 -0.04760
-0.01285 -0.04796
-0.01159 -0.04828
-0.01032 -0.04856
-0.00905 -0.04882
-0.00777 -0.04904
-0.00648 -0.04922
-0.00519 -0.04938
-0.00390 -0.04949
-0.00260 -0.04958
-0.00130 -0.04963
-0.00000 -0.04965
0.00130 -0.04963
0.00260 -0.04958
0.00390 -0.04949
0.00519 -0.04938
0.00648 -0.04922
0.00777 -0.04904
0.00905 -0.04882
0.01032 -0.04856
0.01159 -0.04828
0.01285 -0.04796
0.01410 -0.04760
0.01534 -0.04722
0.01657 -0.04680
0.01779 -0.04635
0.01900 -0.04587
0.02019 -0.04535
0.02137 -0.04481
0.02254 -0.04424
0.02369 -0.04363
0.02482 -0.04300
0.02594 -0.04233
0.02704 -0.04164
0.02812 -0.04092
0.02918 -0.04017
0.03022 -0.03939
0.03124 -0.03858
0.03224 -0.03775
0.03322 -0.03689
0.03417 -0.03601
0.03511 -0.03511
0.03601 -0.03417
0.03689 -0.03322
0.03775 -0.03224
0.03858 -0.03124
0.03939 -0.03022
0.04017 -0.02918
0.04092 -0.02812
0.04164 -0.02704
0.04233 -0.02594
0.04300 -0.02482
0.04363 -0.02369
0.04424 -0.02254
0.04481 -0.02137
0.04535 -0.02019
0.04587 -0.01900
0.04635 -0.01779
0.04680 -0.01657
0.04722 -0.01534
0.04760 -0.01410
0.04796 -0.01285
0.04828 -0.01159
0.04856 -0.01032
0.04882 -0.00905
0.04904 -0.00777
0.04922 -0.00648
0.04938 -0.00519
0.04949 -0.00390
0.04958 -0.00260
0.04963 -0.00130
0.04965 -0.00000


==> data/ell_stopped.dat <==
x y
-0.28867 -0.16667
-0.28501 -0.17278
-0.28116 -0.17877
-0.27711 -0.18465
-0.27287 -0.19039
-0.26844 -0.19601
-0.26383 -0.20149
-0.25904 -0.20683
-0.25407 -0.21203
-0.24893 -0.21709
-0.24362 -0.22199
-0.23814 -0.22675
-0.23249 -0.23135
-0.22669 -0.23579
-0.22073 -0.24006
-0.21462 -0.24418
-0.20837 -0.24813
-0.20197 -0.25190
-0.19543 -0.25551
-0.18876 -0.25894
-0.18196 -0.26219
-0.17503 -0.26526
-0.16799 -0.26815
-0.16083 -0.27086
-0.15356 -0.27338
-0.14618 -0.27571
-0.13870 -0.27786
-0.13113 -0.27981
-0.12347 -0.28157
-0.11572 -0.28314
-0.10790 -0.28452
-0.10000 -0.28570
-0.09203 -0.28668
-0.08400 -0.28747
-0.07591 -0.28806
-0.06777 -0.28846
-0.05959 -0.28865
-0.05136 -0.28865
-0.04309 -0.28845
-0.03480 -0.28805
-0.02649 -0.28746
-0.01815 -0.28667
-0.00980 -0.28568
-0.00145 -0.28449
0.00690 -0.28311
0.01525 -0.28154
0.02359 -0.27978
0.03192 -0.27782
0.04022 -0.27567
0.04849 -0.27333
0.05673 -0.27081
0.06493 -0.26810
0.07309 -0.26520
0.08120 -0.26213
0.08925 -0.25887
0.09724 -0.25544
0.10516 -0.25183
0.11301 -0.24805
0.12079 -0.24410
0.12848 -0.23998
0.13608 -0.23570
0.14359 -0.23126
0.15100 -0.22666
0.15831 -0.22190
0.16551 -0.21699
0.17260 -0.21193
0.17957 -0.20673
0.18641 -0.20138
0.19313 -0.19590
0.19971 -0.19028
0.20616 -0.18453
0.21247 -0.17866
0.21863 -0.17266
0.22464 -0.16655
0.23050 -0.16032
0.23620 -0.15398
0.24173 -0.14754
0.24710 -0.14099
0.25231 -0.13435
0.25734 -0.12761
0.26219 -0.12079
0.26686 -0.11389
0.27135 -0.10690
0.27566 -0.09985
0.27977 -0.09272
0.28370 -0.08554
0.28743 -0.07829
0.29096 -0.07099
0.29429 -0.06364
0.29742 -0.05625
0.30035 -0.04882
0.30307 -0.04135
0.30558 -0.03386
0.30789 -0.02634
0.30998 -0.01881
0.31186 -0.01126
0.31353 -0.00371
0.31498 0.00385
0.31622 0.01141
0.31724 0.01895
0.31804 0.02649
0.31863 0.03400
0.31899 0.04149
0.31914 0.04896
0.31907 0.05639
0.31878 0.06378
0.31827 0.07113
0.31754 0.07843
0.31660 0.08567
0.31544 0.09286
0.31406 0.09998
0.31247 0.10704
0.31066 0.11402
0.30864 0.12092
0.30641 0.12774
0.30397 0.13448
0.30132 0.14112
0.29846 0.14766
0.29540 0.15410
0.29214 0.16044
0.28867 0.16667
0.28501 0.17278
0.28116 0.17877
0.27711 0.18465
0.27287 0.19039
0.26844 0.19601
0.26383 0.20149
0.25904 0.20683
0.25407 0.21203
0.24893 0.21709
0.24362 0.22199
0.23814 0.22675
0.23249 0.23135
0.22669 0.23579
0.22073 0.24006
0.21462 0.24418
0.20837 0.24813
0.20197 0.25190
0.19543 0.25551
0.18876 0.25894
0.18196 0.26219
0.17503 0.26526
0.16799 0.26815
0.16083 0.27086
0.15356 0.27338
0.14618 0.27571
0.13870 0.27786
0.13113 0.27981
0.12347 0.28157
0.11572 0.28314
0.10790 0.28452
0.10000 0.28570
0.09203 0.28668
0.08400 0.28747
0.07591 0.28806
0.06777 0.28846
0.05959 0.28865
0.05136 0.28865
0.04309 0.28845
0.03480 0.28805
0.02649 0.28746
0.01815 0.28667
0.00980 0.28568
0.00145 0.28449
-0.00690 0.28311
-0.01525 0.28154
-0.02359 0.27978
-0.03192 0.27782
-0.04022 0.27567
-0.04849 0.27333
-0.05673 0.27081
-0.06493 0.26810
-0.07309 0.26520
-0.08120 0.26213
-0.08925 0.25887
-0.09724 0.25544
-0.10516 0.25183
-0.11301 0.24805
-0.12079 0.24410
-0.12848 0.23998
-0.13608 0.23570
-0.14359 0.23126
-0.15100 0.22666
-0.15831 0.22190
-0.16551 0.21699
-0.17260 0.21193
-0.17957 0.20673
-0.18641 0.20138
-0.19313 0.19590
-0.19971 0.19028
-0.20616 0.18453
-0.21247 0.17866
-0.21863 0.17266
-0.22464 0.16655
-0.23050 0.16032
-0.23620 0.15398
-0.24173 0.14754
-0.24710 0.14099
-0.25231 0.13435
-0.25734 0.12761
-0.26219 0.12079
-0.26686 0.11389
-0.27135 0.10690
-0.27566 0.09985
-0.27977 0.09272
-0.28370 0.08554
-0.28743 0.07829
-0.29096 0.07099
-0.29429 0.06364
-0.29742 0.05625
-0.30035 0.04882
-0.30307 0.04135
-0.30558 0.03386
-0.30789 0.02634
-0.30998 0.01881
-0.31186 0.01126
-0.31353 0.00371
-0.31498 -0.00385
-0.31622 -0.01141
-0.31724 -0.01895
-0.31804 -0.02649
-0.31863 -0.03400
-0.31899 -0.04149
-0.31914 -0.04896
-0.31907 -0.05639
-0.31878 -0.06378
-0.31827 -0.07113
-0.31754 -0.07843
-0.31660 -0.08567
-0.31544 -0.09286
-0.31406 -0.09998
-0.31247 -0.10704
-0.31066 -0.11402
-0.30864 -0.12092
-0.30641 -0.12774
-0.30397 -0.13448
-0.30132 -0.14112
-0.29846 -0.14766
-0.29540 -0.15410
-0.29214 -0.16044
-0.28867 -0.16667


==> data/ell_sweet.dat <==
x y
0.33333 0.00000
0.33322 0.00873
0.33288 0.01745
0.33231 0.02615
0.33151 0.03484
0.33048 0.04351
0.32923 0.05214
0.32775 0.06075
0.32605 0.06930
0.32412 0.07782
0.32197 0.08627
0.31961 0.09467
0.31702 0.10301
0.31421 0.11127
0.31119 0.11946
0.30796 0.12756
0.30451 0.13558
0.30086 0.14350
0.29700 0.15133
0.29294 0.15905
0.28867 0.16667
0.28421 0.17417
0.27956 0.18155
0.27471 0.18880
0.26967 0.19593
0.26445 0.20292
0.25905 0.20977
0.25347 0.21648
0.24771 0.22304
0.24179 0.22945
0.23570 0.23570
0.22945 0.24179
0.22304 0.24771
0.21648 0.25347
0.20977 0.25905
0.20292 0.26445
0.19593 0.26967
0.18880 0.27471
0.18155 0.27956
0.17417 0.28421
0.16667 0.28867
0.15905 0.29294
0.15133 0.29700
0.14350 0.30086
0.13558 0.30451
0.12756 0.30796
0.11946 0.31119
0.11127 0.31421
0.10301 0.31702
0.09467 0.31961
0.08627 0.32197
0.07782 0.32412
0.06930 0.32605
0.06075 0.32775
0.05214 0.32923
0.04351 0.33048
0.03484 0.33151
0.02615 0.33231
0.01745 0.33288
0.00873 0.33322
0.00000 0.33333
-0.00873 0.33322
-0.01745 0.33288
-0.02615 0.33231
-0.03484 0.33151
-0.04351 0.33048
-0.05214 0.32923
-0.06075 0.32775
-0.06930 0.32605
-0.07782 0.32412
-0.08627 0.32197
-0.09467 0.31961
-0.10301 0.31702
-0.11127 0.31421
-0.11946 0.31119
-0.12756 0.30796
-0.13558 0.30451
-0.14350 0.30086
-0.15133 0.29700
-0.15905 0.29294
-0.16667 0.28867
-0.17417 0.28421
-0.18155 0.27956
-0.18880 0.27471
-0.19593 0.26967
-0.20292 0.26445
-0.20977 0.25905
-0.21648 0.25347
-0.22304 0.24771
-0.22945 0.24179
-0.23570 0.23570
-0.24179 0.22945
-0.24771 0.22304
-0.25347 0.21648
-0.25905 0.20977
-0.26445 0.20292
-0.26967 0.19593
-0.27471 0.18880
-0.27956 0.18155
-0.28421 0.17417
-0.28867 0.16667
-0.29294 0.15905
-0.29700 0.15133
-0.30086 0.14350
-0.30451 0.13558
-0.30796 0.12756
-0.31119 0.11946
-0.31421 0.11127
-0.31702 0.10301
-0.31961 0.09467
-0.32197 0.08627
-0.32412 0.07782
-0.32605 0.06930
-0.32775 0.06075
-0.32923 0.05214
-0.33048 0.04351
-0.33151 0.03484
-0.33231 0.02615
-0.33288 0.01745
-0.33322 0.00873
-0.33333 0.00000
-0.33322 -0.00873
-0.33288 -0.01745
-0.33231 -0.02615
-0.33151 -0.03484
-0.33048 -0.04351
-0.32923 -0.05214
-0.32775 -0.06075
-0.32605 -0.06930
-0.32412 -0.07782
-0.32197 -0.08627
-0.31961 -0.09467
-0.31702 -0.10301
-0.31421 -0.11127
-0.31119 -0.11946
-0.30796 -0.12756
-0.30451 -0.13558
-0.30086 -0.14350
-0.29700 -0.15133
-0.29294 -0.15905
-0.28867 -0.16667
-0.28421 -0.17417
-0.27956 -0.18155
-0.27471 -0.18880
-0.26967 -0.19593
-0.26445 -0.20292
-0.25905 -0.20977
-0.25347 -0.21648
-0.24771 -0.22304
-0.24179 -0.22945
-0.23570 -0.23570
-0.22945 -0.24179
-0.22304 -0.24771
-0.21648 -0.25347
-0.20977 -0.25905
-0.20292 -0.26445
-0.19593 -0.26967
-0.18880 -0.27471
-0.18155 -0.27956
-0.17417 -0.28421
-0.16667 -0.28867
-0.15905 -0.29294
-0.15133 -0.29700
-0.14350 -0.30086
-0.13558 -0.30451
-0.12756 -0.30796
-0.11946 -0.31119
-0.11127 -0.31421
-0.10301 -0.31702
-0.09467 -0.31961
-0.08627 -0.32197
-0.07782 -0.32412
-0.06930 -0.32605
-0.06075 -0.32775
-0.05214 -0.32923
-0.04351 -0.33048
-0.03484 -0.33151
-0.02615 -0.33231
-0.01745 -0.33288
-0.00873 -0.33322
-0.00000 -0.33333
0.00873 -0.33322
0.01745 -0.33288
0.02615 -0.33231
0.03484 -0.33151
0.04351 -0.33048
0.05214 -0.32923
0.06075 -0.32775
0.06930 -0.32605
0.07782 -0.32412
0.08627 -0.32197
0.09467 -0.31961
0.10301 -0.31702
0.11127 -0.31421
0.11946 -0.31119
0.12756 -0.30796
0.13558 -0.30451
0.14350 -0.30086
0.15133 -0.29700
0.15905 -0.29294
0.16667 -0.28867
0.17417 -0.28421
0.18155 -0.27956
0.18880 -0.27471
0.19593 -0.26967
0.20292 -0.26445
0.20977 -0.25905
0.21648 -0.25347
0.22304 -0.24771
0.22945 -0.24179
0.23570 -0.23570
0.24179 -0.22945
0.24771 -0.22304
0.25347 -0.21648
0.25905 -0.20977
0.26445 -0.20292
0.26967 -0.19593
0.27471 -0.18880
0.27956 -0.18155
0.28421 -0.17417
0.28867 -0.16667
0.29294 -0.15905
0.29700 -0.15133
0.30086 -0.14350
0.30451 -0.13558
0.30796 -0.12756
0.31119 -0.11946
0.31421 -0.11127
0.31702 -0.10301
0.31961 -0.09467
0.32197 -0.08627
0.32412 -0.07782
0.32605 -0.06930
0.32775 -0.06075
0.32923 -0.05214
0.33048 -0.04351
0.33151 -0.03484
0.33231 -0.02615
0.33288 -0.01745
0.33322 -0.00873
0.33333 -0.00000


==> data/ff.dat <==
V energy greedy cbf aware
0 0.3103 0.2732 0.3103 0.3103
3 0.3016 0.2654 0.3016 0.3005
6 0.2405 0.2034 0.2405 0.2317
9 0.0698 0.0305 0.0698 0.0732
12 -0.2911 -0.3340 -0.2911 -0.0013
15 -1.0004 -1.0477 -1.0004 -0.5570


==> data/h_all.dat <==
t energy greedy lowpass cbf
0.003 0.723008 0.723087 0.723087 0.723008
0.007 0.722766 0.723087 0.723087 0.722766
0.011 0.722359 0.723087 0.723087 0.722359
0.015 0.721789 0.723087 0.723087 0.721789
0.019 0.721056 0.723087 0.723087 0.721056
0.023 0.72016 0.722939 0.723084 0.72016
0.027 0.719101 0.722706 0.723075 0.719101
0.031 0.717881 0.722453 0.723059 0.717881
0.035 0.716499 0.722212 0.723035 0.716499
0.039 0.714957 0.721997 0.723002 0.714957
0.043 0.713255 0.720885 0.722944 0.713255
0.047 0.711394 0.719885 0.722849 0.711394
0.051 0.709374 0.718985 0.722717 0.709374
0.055 0.707198 0.71821 0.72255 0.707198
0.059 0.704866 0.717561 0.72235 0.704866
0.063 0.702379 0.715183 0.722083 0.702379
0.067 0.699738 0.713261 0.721733 0.699738
0.071 0.696946 0.711625 0.721306 0.696946
0.075 0.694002 0.710265 0.720814 0.694002
0.079 0.690909 0.709153 0.720268 0.690909
0.083 0.687669 0.705551 0.719611 0.687669
0.087 0.684282 0.70269 0.718823 0.684282
0.091 0.680751 0.700318 0.717927 0.680751
0.095 0.677077 0.698381 0.716944 0.677077
0.099 0.673263 0.696816 0.715895 0.673263
0.103 0.66931 0.692068 0.714701 0.66931
0.107 0.665221 0.688294 0.713338 0.665221
0.111 0.660996 0.685209 0.711844 0.660996
0.115 0.65664 0.682715 0.710253 0.65664
0.119 0.652154 0.680717 0.708596 0.652154
0.123 0.647539 0.674899 0.706769 0.647539
0.127 0.6428 0.670256 0.704745 0.6428
0.131 0.637938 0.666495 0.702578 0.637938
0.135 0.632955 0.663475 0.700314 0.632955
0.139 0.627855 0.661067 0.697994 0.627855
0.143 0.622641 0.65426 0.695487 0.622641
0.147 0.617314 0.648807 0.692764 0.617314
0.151 0.611878 0.644417 0.689893 0.611878
0.155 0.606336 0.64091 0.686933 0.606336
0.159 0.600691 0.638123 0.683934 0.600691
0.163 0.594946 0.630415 0.680738 0.594946
0.167 0.589104 0.624225 0.677313 0.589104
0.171 0.583169 0.619266 0.673743 0.583169
0.175 0.577143 0.615317 0.670096 0.577143
0.179 0.57103 0.612186 0.666431 0.57103
0.183 0.564833 0.603674 0.662566 0.564833
0.187 0.558557 0.596834 0.658464 0.558557
0.191 0.552204 0.591373 0.654224 0.552204
0.195 0.545778 0.587037 0.649925 0.545778
0.199 0.539283 0.583606 0.645628 0.539283
0.203 0.532723 0.574398 0.641134 0.532723
0.207 0.5261 0.567006 0.636402 0.5261
0.211 0.519421 0.561121 0.631541 0.519421
0.215 0.512687 0.556457 0.626639 0.512687
0.219 0.505903 0.552774 0.621765 0.505903
0.223 0.499074 0.54299 0.616698 0.499074
0.227 0.492203 0.535155 0.611395 0.492203
0.231 0.485294 0.528932 0.605977 0.485294
0.235 0.478352 0.524009 0.600538 0.478352
0.239 0.47138 0.520126 0.595151 0.47138
0.243 0.464384 0.509903 0.58958 0.464384
0.247 0.457367 0.501742 0.583781 0.457367
0.251 0.450333 0.495274 0.577882 0.450333
0.255 0.443288 0.490164 0.571982 0.443288
0.259 0.436235 0.486139 0.566157 0.436235
0.263 0.429178 0.475626 0.560162 0.429178
0.267 0.422123 0.467265 0.55395 0.422123
0.271 0.415074 0.460648 0.547655 0.415074
0.275 0.408036 0.455429 0.541379 0.408036
0.279 0.401012 0.451321 0.535203 0.401012
0.283 0.394008 0.440686 0.528871 0.394008
0.287 0.387027 0.432253 0.522338 0.387027
0.291 0.380076 0.42559 0.51574 0.380076
0.295 0.373157 0.42034 0.509184 0.373157
0.299 0.366276 0.416211 0.502746 0.366276
0.303 0.359438 0.405635 0.496173 0.359438
0.307 0.352647 0.397264 0.489418 0.352647
0.311 0.345907 0.390658 0.482619 0.345907
0.315 0.339223 0.385457 0.475881 0.339223
0.319 0.3326 0.381371 0.469282 0.3326
0.323 0.326043 0.388391 0.463069 0.326043
0.327 0.319555 0.39437 0.464656 0.319568
0.331 0.313141 0.399326 0.468869 0.313218
0.335 0.306807 0.403275 0.472193 0.306994
0.339 0.300556 0.406233 0.474536 0.300893
0.343 0.294392 0.408214 0.475915 0.294914
0.347 0.28832 0.409235 0.476341 0.289054
0.351 0.282345 0.409308 0.47583 0.283311
0.355 0.276471 0.408446 0.474392 0.277682
0.359 0.270702 0.406664 0.47204 0.272166
0.363 0.265041 0.403973 0.468786 0.266759
0.367 0.259494 0.400384 0.464641 0.26146
0.371 0.254065 0.39591 0.459615 0.256266
0.375 0.248757 0.39056 0.453718 0.251176
0.379 0.243574 0.384345 0.446959 0.246187
0.383 0.23852 0.377276 0.439349 0.241297
0.387 0.233599 0.369361 0.430895 0.236504
0.391 0.228814 0.360609 0.421607 0.231807
0.395 0.22417 0.35103 0.411491 0.227203
0.399 0.219669 0.340632 0.400556 0.22269
0.403 0.215316 0.329422 0.38881 0.218278
0.407 0.211113 0.317408 0.376258 0.214012
0.411 0.207064 0.304598 0.362907 0.2099
0.415 0.203171 0.290998 0.348765 0.205947
0.419 0.199438 0.276616 0.333836 0.202154
0.423 0.195868 0.261457 0.318126 0.198525
0.427 0.192463 0.245528 0.301641 0.195062
0.431 0.189227 0.228835 0.284386 0.191769
0.435 0.18616 0.211382 0.266365 0.188647
0.439 0.183267 0.193177 0.247231 0.1857
0.443 0.180549 0.174223 0.226769 0.182929
0.447 0.178009 0.154525 0.205161 0.180336
0.451 0.175647 0.134089 0.182549 0.177923
0.455 0.173467 0.112918 0.159038 0.175693
0.459 0.17147 0.090847 0.135537 0.173647
0.463 0.169658 0.0671811 0.112896 0.171786
0.467 0.168031 0.0423846 0.0909772 0.170113
0.471 0.166592 0.0168871 0.0696351 0.168627
0.475 0.165341 -0.00768041 0.0487436 0.167331
0.479 0.16428 -0.0312247 0.0281966 0.166226
0.483 0.163409 -0.0534923 0.00792776 0.165311
0.487 0.162729 -0.0751614 -0.0121268 0.164589
0.491 0.16224 -0.0963598 -0.0320301 0.164059
0.495 0.161943 -0.117175 -0.0518312 0.163722
0.499 0.161839 -0.136886 -0.0712886 0.163578
0.503 0.161927 -0.155202 -0.0898152 0.163627
0.507 0.162206 -0.172459 -0.107525 0.163869
0.511 0.162678 -0.18884 -0.124544 0.164303
0.515 0.163341 -0.204494 -0.140977 0.164931
0.519 0.164196 -0.219538 -0.156908 0.16575
0.523 0.16524 -0.234162 -0.172409 0.16676
0.527 0.166475 -0.248324 -0.187534 0.16796
0.531 0.167897 -0.262082 -0.202322 0.16935
0.535 0.169508 -0.275482 -0.216803 0.170928
0.539 0.171304 -0.288554 -0.230999 0.172693
0.543 0.173285 -0.301626 -0.24494 0.174644
0.547 0.175449 -0.31435 -0.25864 0.176778
0.551 0.177795 -0.326747 -0.272099 0.179094
0.555 0.18032 -0.338831 -0.285317 0.181591
0.559 0.183023 -0.35061 -0.298291 0.184266
0.563 0.185901 -0.362635 -0.311041 0.187117
0.567 0.188952 -0.374254 -0.323568 0.190142
0.571 0.192175 -0.385484 -0.335857 0.193338
0.575 0.195565 -0.396337 -0.347892 0.196704
0.579 0.199122 -0.406821 -0.359659 0.200236
0.583 0.202841 -0.417776 -0.371183 0.203931
0.587 0.20672 -0.428203 -0.382462 0.207787
0.591 0.210757 -0.43813 -0.393471 0.2118
0.595 0.214947 -0.447578 -0.404186 0.215968
0.599 0.219288 -0.456562 -0.414586 0.220288
0.603 0.223777 -0.466276 -0.424708 0.224755
0.607 0.22841 -0.475312 -0.43455 0.229367
0.611 0.233183 -0.483716 -0.444078 0.23412
0.615 0.238093 -0.491522 -0.453264 0.23901
0.619 0.243137 -0.498759 -0.462082 0.244034
0.623 0.24831 -0.507046 -0.470583 0.249188
0.627 0.253608 -0.514489 -0.478769 0.254469
0.631 0.259029 -0.521155 -0.486598 0.259871
0.635 0.264567 -0.527098 -0.494038 0.265392
0.639 0.270219 -0.532363 -0.501058 0.271026
0.643 0.27598 -0.539075 -0.50773 0.276771
0.647 0.281847 -0.544765 -0.514058 0.282622
0.651 0.287815 -0.549527 -0.519995 0.288574
0.655 0.29388 -0.553439 -0.525502 0.294623
0.659 0.300038 -0.556568 -0.530547 0.300765
0.663 0.306283 -0.561629 -0.535223 0.306995
0.667 0.312612 -0.565479 -0.539542 0.31331
0.671 0.319021 -0.568245 -0.543448 0.319704
0.675 0.325504 -0.570038 -0.546898 0.326174
0.679 0.332058 -0.570948 -0.549857 0.332713
0.683 0.338677 -0.574369 -0.552443 0.339319
0.687 0.345357 -0.576384 -0.554677 0.345987
0.691 0.352094 -0.57716 -0.556493 0.352711
0.695 0.358883 -0.576842 -0.557844 0.359487
0.699 0.365719 -0.575551 -0.558691 0.366311
0.703 0.372599 -0.558082 -0.549162 0.373179
0.707 0.379516 -0.542131 -0.532655 0.380084
0.711 0.386467 -0.527655 -0.515377 0.387024
0.715 0.393447 -0.514613 -0.498336 0.393992
0.719 0.400451 -0.502967 -0.481785 0.400986
0.723 0.407476 -0.49268 -0.465987 0.407999
0.727 0.414515 -0.483718 -0.451282 0.415028
0.731 0.421565 -0.476048 -0.443545 0.422068
0.735 0.428622 -0.469641 -0.440878 0.429114
0.739 0.43568 -0.464467 -0.439523 0.436162
0.743 0.442735 -0.4605 -0.439407 0.443208
0.747 0.449783 -0.457714 -0.440459 0.450246
0.751 0.45682 -0.456086 -0.442549 0.457274
0.755 0.46384 -0.455594 -0.444826 0.464285
0.759 0.47084 -0.456216 -0.446986 0.471276
0.763 0.477816 -0.457933 -0.448755 0.478242
0.767 0.484762 -0.460728 -0.45 0.48518
0.771 0.491676 -0.464457 -0.450712 0.492085
0.775 0.498552 -0.468667 -0.450886 0.498953
0.779 0.505386 -0.471814 -0.450516 0.505779
0.783 0.512175 -0.468125 -0.44941 0.51256
0.787 0.518914 -0.462554 -0.447518 0.519291
0.791 0.5256 -0.455394 -0.444914 0.525969
0.795 0.532228 -0.446911 -0.441657 0.53259
0.799 0.538795 -0.437341 -0.437797 0.539149
0.803 0.545297 -0.423103 -0.433181 0.545643
0.807 0.551729 -0.409009 -0.427797 0.552069
0.811 0.558089 -0.394993 -0.421754 0.558422
0.815 0.564373 -0.381017 -0.415136 0.564699
0.819 0.570577 -0.367055 -0.408012 0.570896
0.823 0.576697 -0.349468 -0.400245 0.57701
0.827 0.582731 -0.332732 -0.391837 0.583037
0.831 0.588674 -0.316635 -0.382905 0.588974
0.835 0.594524 -0.301021 -0.373538 0.594818
0.839 0.600278 -0.285777 -0.363808 0.600565
0.843 0.605931 -0.267438 -0.353584 0.606212
0.847 0.611481 -0.250139 -0.342871 0.611757
0.851 0.616925 -0.233631 -0.331782 0.617195
0.855 0.622261 -0.217731 -0.320404 0.622525
0.859 0.627484 -0.202305 -0.308803 0.627743
0.863 0.632593 -0.184173 -0.296854 0.632846
0.867 0.637584 -0.167096 -0.284559 0.637832
0.871 0.642455 -0.150829 -0.272023 0.642698
0.875 0.647203 -0.135191 -0.259327 0.647442
0.879 0.651827 -0.120052 -0.246528 0.65206
0.883 0.656322 -0.102563 -0.233507 0.656551
0.887 0.660688 -0.086086 -0.220266 0.660912
0.891 0.664921 -0.0703884 -0.206898 0.665141
0.895 0.669019 -0.0553037 -0.193475 0.669235
0.899 0.672981 -0.0407098 -0.180046 0.673193
0.903 0.676805 -0.0248731 -0.166501 0.677012
0.907 0.680487 -0.00996379 -0.152839 0.680691
0.911 0.684027 0.00425693 -0.139271 0.684227
0.915 0.687423 0.0179598 -0.125837 0.687619
0.919 0.690673 0.031268 -0.112491 0.690865
0.923 0.693774 0.0453691 -0.0991045 0.693964
0.927 0.696727 0.0588831 -0.0856543 0.696913
0.931 0.699528 0.0719762 -0.0721924 0.699711
0.935 0.702178 0.0847591 -0.0587593 0.702358
0.939 0.704673 0.0973058 -0.0453839 0.70485
0.943 0.707014 0.110154 -0.0320003 0.707189
0.947 0.709199 0.1226 -0.0186141 0.709371
0.951 0.711226 0.134782 -0.00527745 0.711396
0.955 0.713096 0.146778 0.00797543 0.713263
0.959 0.714806 0.158636 0.0211238 0.714971
0.963 0.716357 0.170188 0.0342099 0.716519
0.967 0.717746 0.181537 0.0472254 0.717907
0.971 0.718974 0.192775 0.0601352 0.719134
0.975 0.720041 0.203948 0.072919 0.720198
0.979 0.720944 0.215074 0.085567 0.7211
0.983 0.721685 0.225266 0.0980956 0.721839
0.987 0.722262 0.235459 0.110494 0.722415
0.991 0.722676 0.245697 0.122746 0.722828
0.995 0.722925 0.255988 0.134842 0.723077
0.999 0.723011 0.266322 0.146785 0.723161
1.003 0.722933 0.275103 0.158562 0.723082
1.007 0.72269 0.284088 0.170162 0.722839
1.011 0.722284 0.293274 0.181583 0.722433
1.015 0.721714 0.302632 0.192831 0.721863
1.019 0.720981 0.312123 0.203915 0.721129
1.023 0.720085 0.31946 0.214799 0.720233
1.027 0.719026 0.327203 0.225465 0.719174
1.031 0.717805 0.335301 0.23593 0.717953
1.035 0.716423 0.343688 0.246212 0.716571
1.039 0.71488 0.352298 0.256329 0.715029
1.043 0.713176 0.358181 0.266217 0.713326
1.047 0.711314 0.364667 0.275855 0.711465
1.051 0.709294 0.371657 0.285277 0.709445
1.055 0.707116 0.379052 0.294512 0.707268
1.059 0.704782 0.386757 0.303586 0.704936
1.063 0.702294 0.391197 0.312409 0.702448
1.067 0.699651 0.396427 0.320959 0.699807
1.071 0.696857 0.402307 0.329281 0.697014
1.075 0.693911 0.408704 0.337418 0.69407
1.079 0.690816 0.415496 0.345402 0.690976
1.083 0.687573 0.418519 0.353119 0.687735
1.087 0.684184 0.422513 0.360544 0.684348
1.091 0.680651 0.427295 0.367737 0.680816
1.095 0.676974 0.4327 0.374748 0.677142
1.099 0.673157 0.438582 0.381619 0.673328
1.103 0.669202 0.440232 0.388212 0.669374
1.107 0.665109 0.443023 0.394498 0.665284
1.111 0.660882 0.446732 0.400551 0.661059
1.115 0.656522 0.451162 0.406431 0.656702
1.119 0.652033 0.456147 0.412184 0.652215
1.123 0.647415 0.456484 0.417653 0.647601
1.127 0.642672 0.458117 0.422805 0.642861
1.131 0.637807 0.460787 0.427726 0.637998
1.135 0.632821 0.464271 0.432484 0.633015
1.139 0.627717 0.468381 0.437132 0.627915
1.143 0.622499 0.467476 0.441491 0.6227
1.147 0.617169 0.468007 0.445529 0.617373
1.151 0.611729 0.469684 0.449339 0.611936
1.155 0.606183 0.472258 0.452999 0.606394
1.159 0.600534 0.475521 0.456565 0.600748
1.163 0.594785 0.473457 0.459845 0.595003
1.167 0.588939 0.472953 0.462799 0.589161
1.171 0.582999 0.47369 0.465533 0.583225
1.175 0.576969 0.475396 0.46813 0.577198
1.179 0.570852 0.477849 0.470652 0.571085
1.183 0.564651 0.474718 0.47289 0.564888
1.187 0.55837 0.473255 0.474804 0.558611
1.191 0.552013 0.473112 0.476507 0.552258
1.195 0.545583 0.474 0.478087 0.545832
1.199 0.539083 0.475682 0.479611 0.539336
1.203 0.532518 0.471588 0.480856 0.532775
1.207 0.525892 0.469248 0.481781 0.526153
1.211 0.519208 0.468292 0.482507 0.519473
1.215 0.512469 0.468417 0.483126 0.512739
1.219 0.505681 0.469375 0.483705 0.505955
1.223 0.498847 0.464429 0.484014 0.499125
1.227 0.491972 0.461302 0.484012 0.492254
1.231 0.485058 0.459607 0.483823 0.485345
1.235 0.478111 0.459029 0.483541 0.478403
1.239 0.471135 0.459311 0.483238 0.471431
1.243 0.464134 0.453633 0.482676 0.464434
1.247 0.457112 0.449814 0.481813 0.457417
1.251 0.450074 0.447458 0.480778 0.450383
1.255 0.443024 0.446241 0.479666 0.443337
1.259 0.435966 0.445902 0.478548 0.436284
1.263 0.428905 0.439615 0.477187 0.429228
1.267 0.421846 0.435207 0.475538 0.422173
1.271 0.414792 0.432272 0.473731 0.415123
1.275 0.407749 0.430485 0.471864 0.408084
1.279 0.400721 0.42958 0.470007 0.401061
1.283 0.393712 0.422817 0.467922 0.394056
1.287 0.386727 0.417924 0.465567 0.387076
1.291 0.379771 0.414498 0.46307 0.380124
1.295 0.372848 0.41221 0.460528 0.373205
1.299 0.365963 0.410798 0.458011 0.366324
1.303 0.35912 0.403694 0.455284 0.359486
1.307 0.352324 0.398427 0.452307 0.352694
1.311 0.34558 0.394597 0.449205 0.345954
1.315 0.338892 0.391882 0.446073 0.339271
1.319 0.332265 0.390024 0.44298 0.332648
1.323 0.325703 0.382717 0.439698 0.32609
1.327 0.319211 0.377187 0.436187 0.319614
1.331 0.312794 0.373044 0.43257 0.313264
1.335 0.306455 0.369977 0.428938 0.307039
1.339 0.3002 0.367735 0.425355 0.300938
1.343 0.294032 0.360363 0.421607 0.294957
1.347 0.287957 0.354682 0.417654 0.289097
1.351 0.281978 0.350318 0.413614 0.283353
1.355 0.2761 0.346974 0.409573 0.277723
1.359 0.270326 0.344411 0.405591 0.272206
1.363 0.264662 0.337112 0.401467 0.266799
1.367 0.259112 0.331391 0.397167 0.261499
1.371 0.253679 0.326897 0.392799 0.256304
1.375 0.248367 0.32335 0.388441 0.251213
1.379 0.24318 0.320528 0.384151 0.246224
1.383 0.238123 0.32329 0.37824 0.241333
1.387 0.233199 0.325107 0.379258 0.23654
1.391 0.228411 0.325993 0.382398 0.231841
1.395 0.223764 0.325958 0.384863 0.227237
1.399 0.21926 0.325014 0.386566 0.222724
1.403 0.214904 0.31619 0.387629 0.21831
1.407 0.210698 0.30651 0.387642 0.214043
1.411 0.206646 0.298636 0.38302 0.209931
1.415 0.20275 0.292349 0.37426 0.205976
1.419 0.199015 0.287363 0.362489 0.202183
1.423 0.195442 0.288517 0.353279 0.198553
1.427 0.192034 0.288752 0.348162 0.19509
1.431 0.188795 0.288078 0.345358 0.191796
1.435 0.185727 0.286507 0.342098 0.188673
1.439 0.182831 0.284047 0.337895 0.185725
1.443 0.180111 0.28071 0.332819 0.182953
1.447 0.177568 0.276503 0.326882 0.180359
1.451 0.175205 0.271436 0.320093 0.177946
1.455 0.173023 0.265518 0.312461 0.175715
1.459 0.171024 0.258755 0.303996 0.173669
1.463 0.169209 0.251155 0.294707 0.171807
1.467 0.167581 0.242727 0.284601 0.170133
1.471 0.16614 0.233476 0.273687 0.168647
1.475 0.164888 0.223409 0.261972 0.167351
1.479 0.163825 0.212533 0.249464 0.166244
1.483 0.162952 0.200852 0.23617 0.165329
1.487 0.162271 0.188374 0.222097 0.164606
1.491 0.161781 0.175102 0.207251 0.164076
1.495 0.161483 0.161042 0.191638 0.163738
1.499 0.161377 0.146199 0.175265 0.163594
1.503 0.161464 0.130577 0.158136 0.163642
1.507 0.161743 0.11418 0.140259 0.163884
1.511 0.162214 0.0970116 0.121637 0.164318
1.515 0.162876 0.079076 0.102361 0.164945
1.519 0.16373 0.0612566 0.0829741 0.165763
1.523 0.164774 0.0443578 0.0632488 0.166773
1.527 0.166007 0.0283266 0.0432808 0.167973
1.531 0.16743 0.0129382 0.0231457 0.169363
1.535 0.16904 -0.00199749 0.00289521 0.17094
1.539 0.170836 -0.0166369 -0.017435 0.172705
1.543 0.172816 -0.0316607 -0.0378372 0.174655
1.547 0.17498 -0.0465054 -0.0582633 0.176789
1.551 0.177326 -0.0612717 -0.0780915 0.179105
1.555 0.179851 -0.0760385 -0.0971752 0.181601
1.559 0.182554 -0.0908669 -0.115598 0.184276
1.563 0.185432 -0.106778 -0.133451 0.187126
1.567 0.188484 -0.122634 -0.150802 0.190151
1.571 0.191707 -0.1385 -0.167695 0.193347
1.575 0.195098 -0.154545 -0.184167 0.196712
1.579 0.198655 -0.171013 -0.200245 0.200244
1.583 0.202375 -0.187685 -0.215983 0.203939
1.587 0.206254 -0.203704 -0.231406 0.207794
1.591 0.210292 -0.219135 -0.246518 0.211807
1.595 0.214483 -0.234043 -0.26132 0.215975
1.599 0.218825 -0.248486 -0.275811 0.220294
1.603 0.223314 -0.219456 -0.28259 0.224761
1.607 0.227948 -0.192372 -0.284639 0.229373
1.611 0.232722 -0.167183 -0.286289 0.234126
1.615 0.237633 -0.143841 -0.288096 0.239016
1.619 0.242678 -0.122298 -0.290014 0.24404
1.623 0.247852 -0.144968 -0.294235 0.249194
1.627 0.253152 -0.167864 -0.298707 0.254474
1.631 0.258574 -0.18927 -0.302715 0.259876
1.635 0.264114 -0.209333 -0.306155 0.265397
1.639 0.269767 -0.228332 -0.309078 0.271031
1.643 0.27553 -0.203715 -0.312111 0.276776
1.647 0.281398 -0.18091 -0.315621 0.282626
1.651 0.287368 -0.159873 -0.319779 0.288578
1.655 0.293435 -0.140562 -0.324761 0.294627
1.659 0.299594 -0.122939 -0.330671 0.300769
1.663 0.305841 -0.106966 -0.3374 0.306999
1.667 0.312172 -0.0926078 -0.344846 0.313314
1.671 0.318583 -0.0798315 -0.352347 0.319708
1.675 0.325068 -0.0686052 -0.352779 0.326177
1.679 0.331623 -0.0588988 -0.348969 0.332716
1.683 0.338244 -0.0506839 -0.345295 0.339322
1.687 0.344927 -0.0439334 -0.341584 0.345989
1.691 0.351666 -0.0386216 -0.337767 0.352713
1.695 0.358457 -0.0347103 -0.333781 0.35949
1.699 0.365296 -0.0319479 -0.329568 0.366314
1.703 0.372177 -0.0301358 -0.324912 0.373181
1.707 0.379097 -0.0290298 -0.31973 0.380086
1.711 0.38605 -0.028519 -0.314056 0.387026
1.715 0.393032 -0.0269665 -0.30792 0.393994
1.719 0.400039 -0.0226394 -0.301349 0.400988
1.723 0.407066 -0.0125235 -0.294181 0.408001
1.727 0.414108 -0.00137601 -0.286393 0.41503
1.731 0.42116 0.0105519 -0.278079 0.42207
1.735 0.428219 0.0230528 -0.269315 0.429116
1.739 0.43528 0.0359578 -0.260166 0.436164
1.743 0.442338 0.0528507 -0.250489 0.443209
1.747 0.449389 0.0690619 -0.240282 0.450248
1.751 0.456428 0.0846972 -0.229661 0.457275
1.755 0.463451 0.0998356 -0.218717 0.464286
1.759 0.470454 0.114537 -0.207525 0.471277
1.763 0.477432 0.132575 -0.195941 0.478244
1.767 0.484381 0.149391 -0.183968 0.485181
1.771 0.491297 0.165218 -0.171724 0.492086
1.775 0.498175 0.18023 -0.159301 0.498954
1.779 0.505013 0.19456 -0.146771 0.50578
1.783 0.511804 0.211964 -0.133988 0.512561
1.787 0.518546 0.228008 -0.120948 0.519292
1.791 0.525235 0.242961 -0.107769 0.52597
1.795 0.531866 0.257024 -0.0945351 0.532591
1.799 0.538435 0.270348 -0.0813131 0.53915
1.803 0.54494 0.286568 -0.0679534 0.545644
1.807 0.551375 0.301423 -0.0544498 0.55207
1.811 0.557738 0.315186 -0.04091 0.558423
1.815 0.564024 0.32806 -0.027414 0.564699
1.819 0.570231 0.340198 -0.0140204 0.570896
1.823 0.576354 0.355054 -0.000580323 0.57701
1.827 0.58239 0.368587 0.0129163 0.583037
1.831 0.588336 0.381063 0.0263954 0.588974
1.835 0.594189 0.39268 0.0399734 0.594818
1.839 0.599945 0.403587 0.0536317 0.600565
1.843 0.605601 0.417009 0.0675267 0.606213
1.847 0.611154 0.429162 0.0816512 0.611757
1.851 0.616601 0.4403 0.0958703 0.617196
1.855 0.621938 0.450653 0.11008 0.622525
1.859 0.627164 0.460391 0.124204 0.627743
1.863 0.632276 0.472461 0.138387 0.632847
1.867 0.637269 0.483438 0.152627 0.637833
1.871 0.642143 0.493565 0.166811 0.642699
1.875 0.646894 0.503018 0.180859 0.647442
1.879 0.651519 0.51193 0.194718 0.65206
1.883 0.656017 0.522798 0.208528 0.656551
1.887 0.660385 0.53265 0.222299 0.660912
1.891 0.664621 0.541732 0.235937 0.665141
1.895 0.668722 0.550212 0.249381 0.669235
1.899 0.672686 0.558214 0.26259 0.673193
1.903 0.676512 0.567674 0.275692 0.677012
1.907 0.680196 0.576268 0.288694 0.680691
1.911 0.683739 0.584216 0.301522 0.684227
1.915 0.687136 0.591665 0.314126 0.687619
1.919 0.690388 0.598719 0.326477 0.690865
1.923 0.693492 0.606693 0.33868 0.693964
1.927 0.696446 0.613983 0.350741 0.696913
1.931 0.69925 0.620771 0.362602 0.699711
1.935 0.701901 0.627176 0.374224 0.702358
1.939 0.704398 0.633278 0.385586 0.704851
1.943 0.706741 0.639738 0.39677 0.707189
1.947 0.708928 0.645709 0.407779 0.709371
1.951 0.710957 0.651332 0.418568 0.711396
1.955 0.712828 0.656694 0.429113 0.713263
1.959 0.71454 0.661849 0.4394 0.714971
1.963 0.716092 0.666787 0.449484 0.716519
1.967 0.717483 0.671437 0.459366 0.717907
1.971 0.718712 0.675899 0.469016 0.719134
1.975 0.71978 0.680226 0.47842 0.720198
1.979 0.720685 0.684443 0.487574 0.7211
1.983 0.721427 0.687863 0.496506 0.721839
1.987 0.722005 0.691202 0.505212 0.722415
1.991 0.72242 0.694513 0.513678 0.722828
1.995 0.722671 0.697815 0.521902 0.723077
1.999 0.722757 0.701109 0.529887 0.723161


==> data/n2_C.dat <==
-0.6075 -0.8775
-0.6000 -0.8778
-0.5925 -0.8780
-0.5850 -0.8781
-0.5775 -0.8782
-0.5700 -0.8781
-0.5625 -0.8780
-0.5550 -0.8778
-0.5475 -0.8776
-0.5425 -0.8773
-0.5350 -0.8770
-0.5275 -0.8765
-0.5200 -0.8759
-0.5125 -0.8753
-0.5075 -0.8749
-0.5000 -0.8741
-0.4925 -0.8733
-0.4863 -0.8725
-0.4800 -0.8717
-0.4725 -0.8706
-0.4675 -0.8698
-0.4600 -0.8686
-0.4537 -0.8675
-0.4475 -0.8663
-0.4407 -0.8650
-0.4350 -0.8638
-0.4292 -0.8625
-0.4225 -0.8609
-0.4175 -0.8597
-0.4100 -0.8577
-0.4050 -0.8563
-0.4000 -0.8548
-0.3925 -0.8525
-0.3875 -0.8509
-0.3825 -0.8492
-0.3775 -0.8474
-0.3712 -0.8450
-0.3650 -0.8425
-0.3600 -0.8404
-0.3550 -0.8382
-0.3500 -0.8359
-0.3450 -0.8335
-0.3400 -0.8309
-0.3350 -0.8283
-0.3300 -0.8255
-0.3250 -0.8225
-0.3210 -0.8200
-0.3171 -0.8175
-0.3125 -0.8144
-0.3075 -0.8108
-0.3031 -0.8075
-0.2999 -0.8050
-0.2950 -0.8009
-0.2911 -0.7975
-0.2875 -0.7942
-0.2831 -0.7900
-0.2800 -0.7868
-0.2760 -0.7825
-0.2725 -0.7786
-0.2694 -0.7750
-0.2654 -0.7700
-0.2625 -0.7661
-0.2599 -0.7625
-0.2564 -0.7575
-0.2532 -0.7525
-0.2501 -0.7475
-0.2475 -0.7429
-0.2450 -0.7383
-0.2425 -0.7335
-0.2400 -0.7284
-0.2375 -0.7229
-0.2352 -0.7175
-0.2331 -0.7125
-0.2312 -0.7075
-0.2294 -0.7025
-0.2275 -0.6967
-0.2254 -0.6900
-0.2240 -0.6850
-0.2225 -0.6797
-0.2207 -0.6725
-0.2196 -0.6675
-0.2180 -0.6600
-0.2170 -0.6550
-0.2157 -0.6475
-0.2149 -0.6425
-0.2139 -0.6350
-0.2130 -0.6275
-0.2124 -0.6225
-0.2118 -0.6150
-0.2112 -0.6075
-0.2108 -0.6000
-0.2105 -0.5925
-0.2103 -0.5850
-0.2102 -0.5775
-0.2103 -0.5700
-0.2105 -0.5625
-0.2107 -0.5550
-0.2111 -0.5475
-0.2117 -0.5400
-0.2123 -0.5325
-0.2128 -0.5275
-0.2136 -0.5200
-0.2145 -0.5125
-0.2152 -0.5075
-0.2164 -0.5000
-0.2175 -0.4933
-0.2185 -0.4875
-0.2200 -0.4801
-0.2211 -0.4750
-0.2225 -0.4686
-0.2240 -0.4625
-0.2252 -0.4575
-0.2272 -0.4500
-0.2287 -0.4450
-0.2302 -0.4400
-0.2325 -0.4326
-0.2342 -0.4275
-0.2360 -0.4225
-0.2378 -0.4175
-0.2400 -0.4118
-0.2425 -0.4056
-0.2449 -0.4000
-0.2471 -0.3950
-0.2494 -0.3900
-0.2518 -0.3850
-0.2543 -0.3800
-0.2570 -0.3750
-0.2597 -0.3700
-0.2625 -0.3651
-0.2650 -0.3609
-0.2675 -0.3568
-0.2703 -0.3525
-0.2736 -0.3475
-0.2771 -0.3425
-0.2800 -0.3385
-0.2826 -0.3350
-0.2865 -0.3300
-0.2900 -0.3257
-0.2927 -0.3225
-0.2971 -0.3175
-0.3000 -0.3144
-0.3041 -0.3100
-0.3075 -0.3066
-0.3117 -0.3025
-0.3150 -0.2994
-0.3199 -0.2950
-0.3228 -0.2925
-0.3275 -0.2886
-0.3319 -0.2850
-0.3352 -0.2825
-0.3400 -0.2789
-0.3450 -0.2753
-0.3491 -0.2725
-0.3529 -0.2700
-0.3575 -0.2671
-0.3625 -0.2640
-0.3675 -0.2611
-0.3725 -0.2583
-0.3775 -0.2556
-0.3825 -0.2531
-0.3875 -0.2506
-0.3925 -0.2482
-0.3975 -0.2460
-0.4025 -0.2438
-0.4075 -0.2417
-0.4125 -0.2397
-0.4183 -0.2375
-0.4250 -0.2351
-0.4300 -0.2334
-0.4350 -0.2317
-0.4405 -0.2300
-0.4475 -0.2279
-0.4525 -0.2266
-0.4584 -0.2250
-0.4650 -0.2234
-0.4700 -0.2222
-0.4775 -0.2205
-0.4825 -0.2195
-0.4900 -0.2181
-0.4950 -0.2172
-0.5025 -0.2160
-0.5091 -0.2150
-0.5150 -0.2142
-0.5225 -0.2133
-0.5300 -0.2125
-0.5350 -0.2121
-0.5425 -0.2115
-0.5500 -0.2110
-0.5575 -0.2106
-0.5650 -0.2104
-0.5725 -0.2103
-0.5800 -0.2102
-0.5875 -0.2103
-0.5950 -0.2106
-0.6025 -0.2109
-0.6100 -0.2114
-0.6175 -0.2120
-0.6232 -0.2125
-0.6300 -0.2133
-0.6375 -0.2142
-0.6430 -0.2150
-0.6500 -0.2161
-0.6575 -0.2175
-0.6625 -0.2185
-0.6694 -0.2200
-0.6750 -0.2213
-0.6800 -0.2226
-0.6875 -0.2247
-0.6925 -0.2262
-0.6975 -0.2278
-0.7041 -0.2300
-0.7100 -0.2322
-0.7150 -0.2341
-0.7200 -0.2362
-0.7250 -0.2384
-0.7300 -0.2408
-0.7350 -0.2433
-0.7400 -0.2459
-0.7450 -0.2487
-0.7500 -0.2516
-0.7550 -0.2548
-0.7591 -0.2575
-0.7627 -0.2600
-0.7675 -0.2635
-0.7725 -0.2674
-0.7757 -0.2700
-0.7800 -0.2737
-0.7842 -0.2775
-0.7875 -0.2807
-0.7918 -0.2850
-0.7950 -0.2884
-0.7987 -0.2925
-0.8025 -0.2969
-0.8050 -0.3000
-0.8089 -0.3050
-0.8125 -0.3098
-0.8150 -0.3134
-0.8178 -0.3175
-0.8210 -0.3225
-0.8240 -0.3275
-0.8269 -0.3325
-0.8296 -0.3375
-0.8322 -0.3425
-0.8347 -0.3475
-0.8371 -0.3525
-0.8393 -0.3575
-0.8415 -0.3625
-0.8435 -0.3675
-0.8455 -0.3725
-0.8475 -0.3778
-0.8500 -0.3849
-0.8517 -0.3900
-0.8533 -0.3950
-0.8550 -0.4006
-0.8570 -0.4075
-0.8584 -0.4125
-0.8600 -0.4188
-0.8615 -0.4250
-0.8627 -0.4300
-0.8643 -0.4375
-0.8654 -0.4425
-0.8668 -0.4500
-0.8677 -0.4550
-0.8690 -0.4625
-0.8700 -0.4685
-0.8710 -0.4750
-0.8720 -0.4825
-0.8727 -0.4875
-0.8735 -0.4950
-0.8744 -0.5025
-0.8750 -0.5090
-0.8755 -0.5150
-0.8761 -0.5225
-0.8766 -0.5300
-0.8771 -0.5375
-0.8775 -0.5450
-0.8777 -0.5500
-0.8779 -0.5575
-0.8781 -0.5650
-0.8782 -0.5725
-0.8782 -0.5800
-0.8781 -0.5875
-0.8780 -0.5950
-0.8777 -0.6025
-0.8775 -0.6083
-0.8772 -0.6150
-0.8767 -0.6225
-0.8762 -0.6300
-0.8755 -0.6375
-0.8750 -0.6431
-0.8743 -0.6500
-0.8733 -0.6575
-0.8725 -0.6639
-0.8716 -0.6700
-0.8704 -0.6775
-0.8695 -0.6825
-0.8681 -0.6900
-0.8670 -0.6950
-0.8653 -0.7025
-0.8641 -0.7075
-0.8625 -0.7137
-0.8607 -0.7200
-0.8592 -0.7250
-0.8575 -0.7304
-0.8550 -0.7375
-0.8532 -0.7425
-0.8512 -0.7475
-0.8491 -0.7525
-0.8468 -0.7575
-0.8444 -0.7625
-0.8419 -0.7675
-0.8391 -0.7725
-0.8362 -0.7775
-0.8330 -0.7825
-0.8300 -0.7870
-0.8275 -0.7906
-0.8241 -0.7950
-0.8201 -0.8000
-0.8175 -0.8030
-0.8134 -0.8075
-0.8100 -0.8109
-0.8058 -0.8150
-0.8025 -0.8179
-0.7975 -0.8222
-0.7939 -0.8250
-0.7900 -0.8279
-0.7850 -0.8314
-0.7800 -0.8346
-0.7753 -0.8375
-0.7709 -0.8400
-0.7663 -0.8425
-0.7613 -0.8450
-0.7560 -0.8475
-0.7503 -0.8500
-0.7450 -0.8522
-0.7400 -0.8541
-0.7350 -0.8559
-0.7300 -0.8576
-0.7225 -0.8600
-0.7175 -0.8615
-0.7125 -0.8628
-0.7050 -0.8647
-0.7000 -0.8659
-0.6928 -0.8675
-0.6875 -0.8686
-0.6800 -0.8699
-0.6750 -0.8708
-0.6675 -0.8720
-0.6625 -0.8727
-0.6550 -0.8737
-0.6475 -0.8745
-0.6425 -0.8751
-0.6350 -0.8758
-0.6275 -0.8764
-0.6200 -0.8769
-0.6125 -0.8773
-0.6075 -0.8775

0.5475 -0.8776
0.5550 -0.8778
0.5625 -0.8780
0.5700 -0.8781
0.5775 -0.8782
0.5850 -0.8781
0.5925 -0.8780
0.6000 -0.8778
0.6075 -0.8775
0.6125 -0.8773
0.6200 -0.8769
0.6275 -0.8764
0.6350 -0.8758
0.6425 -0.8751
0.6475 -0.8745
0.6550 -0.8737
0.6625 -0.8727
0.6675 -0.8720
0.6750 -0.8708
0.6800 -0.8699
0.6875 -0.8686
0.6928 -0.8675
0.7000 -0.8659
0.7050 -0.8647
0.7125 -0.8628
0.7175 -0.8615
0.7225 -0.8600
0.7300 -0.8576
0.7350 -0.8559
0.7400 -0.8541
0.7450 -0.8522
0.7503 -0.8500
0.7560 -0.8475
0.7613 -0.8450
0.7663 -0.8425
0.7709 -0.8400
0.7753 -0.8375
0.7800 -0.8346
0.7850 -0.8314
0.7900 -0.8279
0.7939 -0.8250
0.7975 -0.8222
0.8025 -0.8179
0.8058 -0.8150
0.8100 -0.8109
0.8134 -0.8075
0.8175 -0.8030
0.8201 -0.8000
0.8241 -0.7950
0.8275 -0.7906
0.8300 -0.7870
0.8330 -0.7825
0.8362 -0.7775
0.8391 -0.7725
0.8419 -0.7675
0.8444 -0.7625
0.8468 -0.7575
0.8491 -0.7525
0.8512 -0.7475
0.8532 -0.7425
0.8550 -0.7375
0.8575 -0.7304
0.8592 -0.7250
0.8607 -0.7200
0.8625 -0.7137
0.8641 -0.7075
0.8653 -0.7025
0.8670 -0.6950
0.8681 -0.6900
0.8695 -0.6825
0.8704 -0.6775
0.8716 -0.6700
0.8725 -0.6639
0.8733 -0.6575
0.8743 -0.6500
0.8750 -0.6431
0.8755 -0.6375
0.8762 -0.6300
0.8767 -0.6225
0.8772 -0.6150
0.8775 -0.6083
0.8777 -0.6025
0.8780 -0.5950
0.8781 -0.5875
0.8782 -0.5800
0.8782 -0.5725
0.8781 -0.5650
0.8779 -0.5575
0.8777 -0.5500
0.8775 -0.5450
0.8771 -0.5375
0.8766 -0.5300
0.8761 -0.5225
0.8755 -0.5150
0.8750 -0.5090
0.8744 -0.5025
0.8735 -0.4950
0.8727 -0.4875
0.8720 -0.4825
0.8710 -0.4750
0.8700 -0.4685
0.8690 -0.4625
0.8677 -0.4550
0.8668 -0.4500
0.8654 -0.4425
0.8643 -0.4375
0.8627 -0.4300
0.8615 -0.4250
0.8600 -0.4188
0.8584 -0.4125
0.8570 -0.4075
0.8550 -0.4006
0.8533 -0.3950
0.8517 -0.3900
0.8500 -0.3849
0.8475 -0.3778
0.8455 -0.3725
0.8435 -0.3675
0.8415 -0.3625
0.8393 -0.3575
0.8371 -0.3525
0.8347 -0.3475
0.8322 -0.3425
0.8296 -0.3375
0.8269 -0.3325
0.8240 -0.3275
0.8210 -0.3225
0.8178 -0.3175
0.8150 -0.3134
0.8125 -0.3098
0.8089 -0.3050
0.8050 -0.3000
0.8025 -0.2969
0.7987 -0.2925
0.7950 -0.2884
0.7918 -0.2850
0.7875 -0.2807
0.7842 -0.2775
0.7800 -0.2737
0.7757 -0.2700
0.7725 -0.2674
0.7675 -0.2635
0.7627 -0.2600
0.7591 -0.2575
0.7550 -0.2548
0.7500 -0.2516
0.7450 -0.2487
0.7400 -0.2459
0.7350 -0.2433
0.7300 -0.2408
0.7250 -0.2384
0.7200 -0.2362
0.7150 -0.2341
0.7100 -0.2322
0.7041 -0.2300
0.6975 -0.2278
0.6925 -0.2262
0.6875 -0.2247
0.6800 -0.2226
0.6750 -0.2213
0.6694 -0.2200
0.6625 -0.2185
0.6575 -0.2175
0.6500 -0.2161
0.6430 -0.2150
0.6375 -0.2142
0.6300 -0.2133
0.6232 -0.2125
0.6175 -0.2120
0.6100 -0.2114
0.6025 -0.2109
0.5950 -0.2106
0.5875 -0.2103
0.5800 -0.2102
0.5725 -0.2103
0.5650 -0.2104
0.5575 -0.2106
0.5500 -0.2110
0.5425 -0.2115
0.5350 -0.2121
0.5300 -0.2125
0.5225 -0.2133
0.5150 -0.2142
0.5091 -0.2150
0.5025 -0.2160
0.4950 -0.2172
0.4900 -0.2181
0.4825 -0.2195
0.4775 -0.2205
0.4700 -0.2222
0.4650 -0.2234
0.4584 -0.2250
0.4525 -0.2266
0.4475 -0.2279
0.4405 -0.2300
0.4350 -0.2317
0.4300 -0.2334
0.4250 -0.2351
0.4183 -0.2375
0.4125 -0.2397
0.4075 -0.2417
0.4025 -0.2438
0.3975 -0.2460
0.3925 -0.2482
0.3875 -0.2506
0.3825 -0.2531
0.3775 -0.2556
0.3725 -0.2583
0.3675 -0.2611
0.3625 -0.2640
0.3575 -0.2671
0.3529 -0.2700
0.3491 -0.2725
0.3450 -0.2753
0.3400 -0.2789
0.3352 -0.2825
0.3319 -0.2850
0.3275 -0.2886
0.3228 -0.2925
0.3199 -0.2950
0.3150 -0.2994
0.3117 -0.3025
0.3075 -0.3066
0.3041 -0.3100
0.3000 -0.3144
0.2971 -0.3175
0.2927 -0.3225
0.2900 -0.3257
0.2865 -0.3300
0.2826 -0.3350
0.2800 -0.3385
0.2771 -0.3425
0.2736 -0.3475
0.2703 -0.3525
0.2675 -0.3568
0.2650 -0.3609
0.2625 -0.3651
0.2597 -0.3700
0.2570 -0.3750
0.2543 -0.3800
0.2518 -0.3850
0.2494 -0.3900
0.2471 -0.3950
0.2449 -0.4000
0.2425 -0.4056
0.2400 -0.4118
0.2378 -0.4175
0.2360 -0.4225
0.2342 -0.4275
0.2325 -0.4326
0.2302 -0.4400
0.2287 -0.4450
0.2272 -0.4500
0.2252 -0.4575
0.2240 -0.4625
0.2225 -0.4686
0.2211 -0.4750
0.2200 -0.4801
0.2185 -0.4875
0.2175 -0.4933
0.2164 -0.5000
0.2152 -0.5075
0.2145 -0.5125
0.2136 -0.5200
0.2128 -0.5275
0.2123 -0.5325
0.2117 -0.5400
0.2111 -0.5475
0.2107 -0.5550
0.2105 -0.5625
0.2103 -0.5700
0.2102 -0.5775
0.2103 -0.5850
0.2105 -0.5925
0.2108 -0.6000
0.2112 -0.6075
0.2118 -0.6150
0.2124 -0.6225
0.2130 -0.6275
0.2139 -0.6350
0.2149 -0.6425
0.2157 -0.6475
0.2170 -0.6550
0.2180 -0.6600
0.2196 -0.6675
0.2207 -0.6725
0.2225 -0.6797
0.2240 -0.6850
0.2254 -0.6900
0.2275 -0.6967
0.2294 -0.7025
0.2312 -0.7075
0.2331 -0.7125
0.2352 -0.7175
0.2375 -0.7229
0.2400 -0.7284
0.2425 -0.7335
0.2450 -0.7383
0.2475 -0.7429
0.2501 -0.7475
0.2532 -0.7525
0.2564 -0.7575
0.2599 -0.7625
0.2625 -0.7661
0.2654 -0.7700
0.2694 -0.7750
0.2725 -0.7786
0.2760 -0.7825
0.2800 -0.7868
0.2831 -0.7900
0.2875 -0.7942
0.2911 -0.7975
0.2950 -0.8009
0.2999 -0.8050
0.3031 -0.8075
0.3075 -0.8108
0.3125 -0.8144
0.3171 -0.8175
0.3210 -0.8200
0.3250 -0.8225
0.3300 -0.8255
0.3350 -0.8283
0.3400 -0.8309
0.3450 -0.8335
0.3500 -0.8359
0.3550 -0.8382
0.3600 -0.8404
0.3650 -0.8425
0.3712 -0.8450
0.3775 -0.8474
0.3825 -0.8492
0.3875 -0.8509
0.3925 -0.8525
0.4000 -0.8548
0.4050 -0.8563
0.4100 -0.8577
0.4175 -0.8597
0.4225 -0.8609
0.4292 -0.8625
0.4350 -0.8638
0.4407 -0.8650
0.4475 -0.8663
0.4537 -0.8675
0.4600 -0.8686
0.4675 -0.8698
0.4725 -0.8706
0.4800 -0.8717
0.4863 -0.8725
0.4925 -0.8733
0.5000 -0.8741
0.5075 -0.8749
0.5125 -0.8753
0.5200 -0.8759
0.5275 -0.8765
0.5350 -0.8770
0.5425 -0.8773
0.5475 -0.8776

-0.6225 0.2124
-0.6150 0.2118
-0.6075 0.2112
-0.6000 0.2108
-0.5925 0.2105
-0.5850 0.2103
-0.5775 0.2102
-0.5700 0.2103
-0.5625 0.2105
-0.5550 0.2107
-0.5475 0.2111
-0.5400 0.2117
-0.5325 0.2123
-0.5275 0.2128
-0.5200 0.2136
-0.5125 0.2145
-0.5075 0.2152
-0.5000 0.2164
-0.4933 0.2175
-0.4875 0.2185
-0.4801 0.2200
-0.4750 0.2211
-0.4686 0.2225
-0.4625 0.2240
-0.4575 0.2252
-0.4500 0.2272
-0.4450 0.2287
-0.4400 0.2302
-0.4326 0.2325
-0.4275 0.2342
-0.4225 0.2360
-0.4175 0.2378
-0.4118 0.2400
-0.4056 0.2425
-0.4000 0.2449
-0.3950 0.2471
-0.3900 0.2494
-0.3850 0.2518
-0.3800 0.2543
-0.3750 0.2570
-0.3700 0.2597
-0.3651 0.2625
-0.3609 0.2650
-0.3568 0.2675
-0.3525 0.2703
-0.3475 0.2736
-0.3425 0.2771
-0.3385 0.2800
-0.3350 0.2826
-0.3300 0.2865
-0.3257 0.2900
-0.3225 0.2927
-0.3175 0.2971
-0.3144 0.3000
-0.3100 0.3041
-0.3066 0.3075
-0.3025 0.3117
-0.2994 0.3150
-0.2950 0.3199
-0.2925 0.3228
-0.2886 0.3275
-0.2850 0.3319
-0.2825 0.3352
-0.2789 0.3400
-0.2753 0.3450
-0.2725 0.3491
-0.2700 0.3529
-0.2671 0.3575
-0.2640 0.3625
-0.2611 0.3675
-0.2583 0.3725
-0.2556 0.3775
-0.2531 0.3825
-0.2506 0.3875
-0.2482 0.3925
-0.2460 0.3975
-0.2438 0.4025
-0.2417 0.4075
-0.2397 0.4125
-0.2375 0.4183
-0.2351 0.4250
-0.2334 0.4300
-0.2317 0.4350
-0.2300 0.4405
-0.2279 0.4475
-0.2266 0.4525
-0.2250 0.4584
-0.2234 0.4650
-0.2222 0.4700
-0.2205 0.4775
-0.2195 0.4825
-0.2181 0.4900
-0.2172 0.4950
-0.2160 0.5025
-0.2150 0.5091
-0.2142 0.5150
-0.2133 0.5225
-0.2125 0.5300
-0.2121 0.5350
-0.2115 0.5425
-0.2110 0.5500
-0.2106 0.5575
-0.2104 0.5650
-0.2103 0.5725
-0.2102 0.5800
-0.2103 0.5875
-0.2106 0.5950
-0.2109 0.6025
-0.2114 0.6100
-0.2120 0.6175
-0.2125 0.6232
-0.2133 0.6300
-0.2142 0.6375
-0.2150 0.6430
-0.2161 0.6500
-0.2175 0.6575
-0.2185 0.6625
-0.2200 0.6694
-0.2213 0.6750
-0.2226 0.6800
-0.2247 0.6875
-0.2262 0.6925
-0.2278 0.6975
-0.2300 0.7041
-0.2322 0.7100
-0.2341 0.7150
-0.2362 0.7200
-0.2384 0.7250
-0.2408 0.7300
-0.2433 0.7350
-0.2459 0.7400
-0.2487 0.7450
-0.2516 0.7500
-0.2548 0.7550
-0.2575 0.7591
-0.2600 0.7627
-0.2635 0.7675
-0.2674 0.7725
-0.2700 0.7757
-0.2737 0.7800
-0.2775 0.7842
-0.2807 0.7875
-0.2850 0.7918
-0.2884 0.7950
-0.2925 0.7987
-0.2969 0.8025
-0.3000 0.8050
-0.3050 0.8089
-0.3098 0.8125
-0.3134 0.8150
-0.3175 0.8178
-0.3225 0.8210
-0.3275 0.8240
-0.3325 0.8269
-0.3375 0.8296
-0.3425 0.8322
-0.3475 0.8347
-0.3525 0.8371
-0.3575 0.8393
-0.3625 0.8415
-0.3675 0.8435
-0.3725 0.8455
-0.3778 0.8475
-0.3849 0.8500
-0.3900 0.8517
-0.3950 0.8533
-0.4006 0.8550
-0.4075 0.8570
-0.4125 0.8584
-0.4188 0.8600
-0.4250 0.8615
-0.4300 0.8627
-0.4375 0.8643
-0.4425 0.8654
-0.4500 0.8668
-0.4550 0.8677
-0.4625 0.8690
-0.4685 0.8700
-0.4750 0.8710
-0.4825 0.8720
-0.4875 0.8727
-0.4950 0.8735
-0.5025 0.8744
-0.5090 0.8750
-0.5150 0.8755
-0.5225 0.8761
-0.5300 0.8766
-0.5375 0.8771
-0.5450 0.8775
-0.5500 0.8777
-0.5575 0.8779
-0.5650 0.8781
-0.5725 0.8782
-0.5800 0.8782
-0.5875 0.8781
-0.5950 0.8780
-0.6025 0.8777
-0.6083 0.8775
-0.6150 0.8772
-0.6225 0.8767
-0.6300 0.8762
-0.6375 0.8755
-0.6431 0.8750
-0.6500 0.8743
-0.6575 0.8733
-0.6639 0.8725
-0.6700 0.8716
-0.6775 0.8704
-0.6825 0.8695
-0.6900 0.8681
-0.6950 0.8670
-0.7025 0.8653
-0.7075 0.8641
-0.7137 0.8625
-0.7200 0.8607
-0.7250 0.8592
-0.7304 0.8575
-0.7375 0.8550
-0.7425 0.8532
-0.7475 0.8512
-0.7525 0.8491
-0.7575 0.8468
-0.7625 0.8444
-0.7675 0.8419
-0.7725 0.8391
-0.7775 0.8362
-0.7825 0.8330
-0.7870 0.8300
-0.7906 0.8275
-0.7950 0.8241
-0.8000 0.8201
-0.8030 0.8175
-0.8075 0.8134
-0.8109 0.8100
-0.8150 0.8058
-0.8179 0.8025
-0.8222 0.7975
-0.8250 0.7939
-0.8279 0.7900
-0.8314 0.7850
-0.8346 0.7800
-0.8375 0.7753
-0.8400 0.7709
-0.8425 0.7663
-0.8450 0.7613
-0.8475 0.7560
-0.8500 0.7503
-0.8522 0.7450
-0.8541 0.7400
-0.8559 0.7350
-0.8576 0.7300
-0.8600 0.7225
-0.8615 0.7175
-0.8628 0.7125
-0.8647 0.7050
-0.8659 0.7000
-0.8675 0.6928
-0.8686 0.6875
-0.8699 0.6800
-0.8708 0.6750
-0.8720 0.6675
-0.8727 0.6625
-0.8737 0.6550
-0.8745 0.6475
-0.8751 0.6425
-0.8758 0.6350
-0.8764 0.6275
-0.8769 0.6200
-0.8773 0.6125
-0.8775 0.6075
-0.8778 0.6000
-0.8780 0.5925
-0.8781 0.5850
-0.8782 0.5775
-0.8781 0.5700
-0.8780 0.5625
-0.8778 0.5550
-0.8776 0.5475
-0.8773 0.5425
-0.8770 0.5350
-0.8765 0.5275
-0.8759 0.5200
-0.8753 0.5125
-0.8749 0.5075
-0.8741 0.5000
-0.8733 0.4925
-0.8725 0.4863
-0.8717 0.4800
-0.8706 0.4725
-0.8698 0.4675
-0.8686 0.4600
-0.8675 0.4537
-0.8663 0.4475
-0.8650 0.4407
-0.8638 0.4350
-0.8625 0.4292
-0.8609 0.4225
-0.8597 0.4175
-0.8577 0.4100
-0.8563 0.4050
-0.8548 0.4000
-0.8525 0.3925
-0.8509 0.3875
-0.8492 0.3825
-0.8474 0.3775
-0.8450 0.3712
-0.8425 0.3650
-0.8404 0.3600
-0.8382 0.3550
-0.8359 0.3500
-0.8335 0.3450
-0.8309 0.3400
-0.8283 0.3350
-0.8255 0.3300
-0.8225 0.3250
-0.8200 0.3210
-0.8175 0.3171
-0.8144 0.3125
-0.8108 0.3075
-0.8075 0.3031
-0.8050 0.2999
-0.8009 0.2950
-0.7975 0.2911
-0.7942 0.2875
-0.7900 0.2831
-0.7868 0.2800
-0.7825 0.2760
-0.7786 0.2725
-0.7750 0.2694
-0.7700 0.2654
-0.7661 0.2625
-0.7625 0.2599
-0.7575 0.2564
-0.7525 0.2532
-0.7475 0.2501
-0.7429 0.2475
-0.7383 0.2450
-0.7335 0.2425
-0.7284 0.2400
-0.7229 0.2375
-0.7175 0.2352
-0.7125 0.2331
-0.7075 0.2312
-0.7025 0.2294
-0.6967 0.2275
-0.6900 0.2254
-0.6850 0.2240
-0.6797 0.2225
-0.6725 0.2207
-0.6675 0.2196
-0.6600 0.2180
-0.6550 0.2170
-0.6475 0.2157
-0.6425 0.2149
-0.6350 0.2139
-0.6275 0.2130
-0.6225 0.2124

0.5325 0.2123
0.5400 0.2117
0.5475 0.2111
0.5550 0.2107
0.5625 0.2105
0.5700 0.2103
0.5775 0.2102
0.5850 0.2103
0.5925 0.2105
0.6000 0.2108
0.6075 0.2112
0.6150 0.2118
0.6225 0.2124
0.6275 0.2130
0.6350 0.2139
0.6425 0.2149
0.6475 0.2157
0.6550 0.2170
0.6600 0.2180
0.6675 0.2196
0.6725 0.2207
0.6797 0.2225
0.6850 0.2240
0.6900 0.2254
0.6967 0.2275
0.7025 0.2294
0.7075 0.2312
0.7125 0.2331
0.7175 0.2352
0.7229 0.2375
0.7284 0.2400
0.7335 0.2425
0.7383 0.2450
0.7429 0.2475
0.7475 0.2501
0.7525 0.2532
0.7575 0.2564
0.7625 0.2599
0.7661 0.2625
0.7700 0.2654
0.7750 0.2694
0.7786 0.2725
0.7825 0.2760
0.7868 0.2800
0.7900 0.2831
0.7942 0.2875
0.7975 0.2911
0.8009 0.2950
0.8050 0.2999
0.8075 0.3031
0.8108 0.3075
0.8144 0.3125
0.8175 0.3171
0.8200 0.3210
0.8225 0.3250
0.8255 0.3300
0.8283 0.3350
0.8309 0.3400
0.8335 0.3450
0.8359 0.3500
0.8382 0.3550
0.8404 0.3600
0.8425 0.3650
0.8450 0.3712
0.8474 0.3775
0.8492 0.3825
0.8509 0.3875
0.8525 0.3925
0.8548 0.4000
0.8563 0.4050
0.8577 0.4100
0.8597 0.4175
0.8609 0.4225
0.8625 0.4292
0.8638 0.4350
0.8650 0.4407
0.8663 0.4475
0.8675 0.4537
0.8686 0.4600
0.8698 0.4675
0.8706 0.4725
0.8717 0.4800
0.8725 0.4863
0.8733 0.4925
0.8741 0.5000
0.8749 0.5075
0.8753 0.5125
0.8759 0.5200
0.8765 0.5275
0.8770 0.5350
0.8773 0.5425
0.8776 0.5475
0.8778 0.5550
0.8780 0.5625
0.8781 0.5700
0.8782 0.5775
0.8781 0.5850
0.8780 0.5925
0.8778 0.6000
0.8775 0.6075
0.8773 0.6125
0.8769 0.6200
0.8764 0.6275
0.8758 0.6350
0.8751 0.6425
0.8745 0.6475
0.8737 0.6550
0.8727 0.6625
0.8720 0.6675
0.8708 0.6750
0.8699 0.6800
0.8686 0.6875
0.8675 0.6928
0.8659 0.7000
0.8647 0.7050
0.8628 0.7125
0.8615 0.7175
0.8600 0.7225
0.8576 0.7300
0.8559 0.7350
0.8541 0.7400
0.8522 0.7450
0.8500 0.7503
0.8475 0.7560
0.8450 0.7613
0.8425 0.7663
0.8400 0.7709
0.8375 0.7753
0.8346 0.7800
0.8314 0.7850
0.8279 0.7900
0.8250 0.7939
0.8222 0.7975
0.8179 0.8025
0.8150 0.8058
0.8109 0.8100
0.8075 0.8134
0.8030 0.8175
0.8000 0.8201
0.7950 0.8241
0.7906 0.8275
0.7870 0.8300
0.7825 0.8330
0.7775 0.8362
0.7725 0.8391
0.7675 0.8419
0.7625 0.8444
0.7575 0.8468
0.7525 0.8491
0.7475 0.8512
0.7425 0.8532
0.7375 0.8550
0.7304 0.8575
0.7250 0.8592
0.7200 0.8607
0.7137 0.8625
0.7075 0.8641
0.7025 0.8653
0.6950 0.8670
0.6900 0.8681
0.6825 0.8695
0.6775 0.8704
0.6700 0.8716
0.6639 0.8725
0.6575 0.8733
0.6500 0.8743
0.6431 0.8750
0.6375 0.8755
0.6300 0.8762
0.6225 0.8767
0.6150 0.8772
0.6083 0.8775
0.6025 0.8777
0.5950 0.8780
0.5875 0.8781
0.5800 0.8782
0.5725 0.8782
0.5650 0.8781
0.5575 0.8779
0.5500 0.8777
0.5450 0.8775
0.5375 0.8771
0.5300 0.8766
0.5225 0.8761
0.5150 0.8755
0.5090 0.8750
0.5025 0.8744
0.4950 0.8735
0.4875 0.8727
0.4825 0.8720
0.4750 0.8710
0.4685 0.8700
0.4625 0.8690
0.4550 0.8677
0.4500 0.8668
0.4425 0.8654
0.4375 0.8643
0.4300 0.8627
0.4250 0.8615
0.4188 0.8600
0.4125 0.8584
0.4075 0.8570
0.4006 0.8550
0.3950 0.8533
0.3900 0.8517
0.3849 0.8500
0.3778 0.8475
0.3725 0.8455
0.3675 0.8435
0.3625 0.8415
0.3575 0.8393
0.3525 0.8371
0.3475 0.8347
0.3425 0.8322
0.3375 0.8296
0.3325 0.8269
0.3275 0.8240
0.3225 0.8210
0.3175 0.8178
0.3134 0.8150
0.3098 0.8125
0.3050 0.8089
0.3000 0.8050
0.2969 0.8025
0.2925 0.7987
0.2884 0.7950
0.2850 0.7918
0.2807 0.7875
0.2775 0.7842
0.2737 0.7800
0.2700 0.7757
0.2674 0.7725
0.2635 0.7675
0.2600 0.7627
0.2575 0.7591
0.2548 0.7550
0.2516 0.7500
0.2487 0.7450
0.2459 0.7400
0.2433 0.7350
0.2408 0.7300
0.2384 0.7250
0.2362 0.7200
0.2341 0.7150
0.2322 0.7100
0.2300 0.7041
0.2278 0.6975
0.2262 0.6925
0.2247 0.6875
0.2226 0.6800
0.2213 0.6750
0.2200 0.6694
0.2185 0.6625
0.2175 0.6575
0.2161 0.6500
0.2150 0.6430
0.2142 0.6375
0.2133 0.6300
0.2125 0.6232
0.2120 0.6175
0.2114 0.6100
0.2109 0.6025
0.2106 0.5950
0.2103 0.5875
0.2102 0.5800
0.2103 0.5725
0.2104 0.5650
0.2106 0.5575
0.2110 0.5500
0.2115 0.5425
0.2121 0.5350
0.2125 0.5300
0.2133 0.5225
0.2142 0.5150
0.2150 0.5091
0.2160 0.5025
0.2172 0.4950
0.2181 0.4900
0.2195 0.4825
0.2205 0.4775
0.2222 0.4700
0.2234 0.4650
0.2250 0.4584
0.2266 0.4525
0.2279 0.4475
0.2300 0.4405
0.2317 0.4350
0.2334 0.4300
0.2351 0.4250
0.2375 0.4183
0.2397 0.4125
0.2417 0.4075
0.2438 0.4025
0.2460 0.3975
0.2482 0.3925
0.2506 0.3875
0.2531 0.3825
0.2556 0.3775
0.2583 0.3725
0.2611 0.3675
0.2640 0.3625
0.2671 0.3575
0.2700 0.3529
0.2725 0.3491
0.2753 0.3450
0.2789 0.3400
0.2825 0.3352
0.2850 0.3319
0.2886 0.3275
0.2925 0.3228
0.2950 0.3199
0.2994 0.3150
0.3025 0.3117
0.3066 0.3075
0.3100 0.3041
0.3144 0.3000
0.3175 0.2971
0.3225 0.2927
0.3257 0.2900
0.3300 0.2865
0.3350 0.2826
0.3385 0.2800
0.3425 0.2771
0.3475 0.2736
0.3525 0.2703
0.3568 0.2675
0.3609 0.2650
0.3651 0.2625
0.3700 0.2597
0.3750 0.2570
0.3800 0.2543
0.3850 0.2518
0.3900 0.2494
0.3950 0.2471
0.4000 0.2449
0.4056 0.2425
0.4118 0.2400
0.4175 0.2378
0.4225 0.2360
0.4275 0.2342
0.4326 0.2325
0.4400 0.2302
0.4450 0.2287
0.4500 0.2272
0.4575 0.2252
0.4625 0.2240
0.4686 0.2225
0.4750 0.2211
0.4801 0.2200
0.4875 0.2185
0.4933 0.2175
0.5000 0.2164
0.5075 0.2152
0.5125 0.2145
0.5200 0.2136
0.5275 0.2128
0.5325 0.2123



==> data/n2_Keps.dat <==
-0.9175 -0.9199
-0.9100 -0.9199
-0.9025 -0.9199
-0.8950 -0.9199
-0.8875 -0.9199
-0.8800 -0.9199
-0.8725 -0.9199
-0.8650 -0.9199
-0.8575 -0.9199
-0.8500 -0.9199
-0.8425 -0.9199
-0.8350 -0.9199
-0.8275 -0.9199
-0.8200 -0.9199
-0.8125 -0.9199
-0.8050 -0.9199
-0.7975 -0.9199
-0.7900 -0.9199
-0.7825 -0.9199
-0.7750 -0.9199
-0.7675 -0.9199
-0.7600 -0.9199
-0.7525 -0.9199
-0.7450 -0.9199
-0.7375 -0.9199
-0.7300 -0.9199
-0.7225 -0.9199
-0.7150 -0.9199
-0.7075 -0.9199
-0.7000 -0.9199
-0.6925 -0.9199
-0.6850 -0.9199
-0.6775 -0.9199
-0.6700 -0.9199
-0.6625 -0.9199
-0.6550 -0.9199
-0.6475 -0.9199
-0.6400 -0.9199
-0.6325 -0.9199
-0.6250 -0.9199
-0.6175 -0.9199
-0.6100 -0.9199
-0.6025 -0.9199
-0.5950 -0.9199
-0.5875 -0.9199
-0.5800 -0.9199
-0.5725 -0.9199
-0.5650 -0.9199
-0.5575 -0.9199
-0.5500 -0.9199
-0.5425 -0.9199
-0.5350 -0.9199
-0.5275 -0.9199
-0.5200 -0.9199
-0.5125 -0.9199
-0.5050 -0.9199
-0.4975 -0.9199
-0.4900 -0.9199
-0.4825 -0.9199
-0.4750 -0.9199
-0.4675 -0.9199
-0.4600 -0.9199
-0.4525 -0.9199
-0.4450 -0.9199
-0.4375 -0.9199
-0.4300 -0.9199
-0.4225 -0.9199
-0.4150 -0.9199
-0.4075 -0.9199
-0.4000 -0.9199
-0.3925 -0.9199
-0.3850 -0.9199
-0.3775 -0.9199
-0.3700 -0.9199
-0.3625 -0.9199
-0.3550 -0.9199
-0.3475 -0.9199
-0.3400 -0.9199
-0.3325 -0.9199
-0.3250 -0.9199
-0.3175 -0.9199
-0.3100 -0.9199
-0.3025 -0.9199
-0.2950 -0.9199
-0.2875 -0.9199
-0.2800 -0.9199
-0.2725 -0.9199
-0.2650 -0.9199
-0.2575 -0.9199
-0.2500 -0.9199
-0.2425 -0.9199
-0.2350 -0.9199
-0.2275 -0.9199
-0.2200 -0.9199
-0.2125 -0.9199
-0.2050 -0.9199
-0.1975 -0.9199
-0.1900 -0.9199
-0.1825 -0.9199
-0.1750 -0.9199
-0.1675 -0.9199
-0.1600 -0.9199
-0.1525 -0.9199
-0.1450 -0.9196
-0.1444 -0.9125
-0.1444 -0.9050
-0.1444 -0.8975
-0.1444 -0.8900
-0.1444 -0.8825
-0.1444 -0.8750
-0.1444 -0.8675
-0.1444 -0.8600
-0.1444 -0.8525
-0.1444 -0.8450
-0.1444 -0.8375
-0.1444 -0.8300
-0.1444 -0.8225
-0.1444 -0.8150
-0.1444 -0.8075
-0.1444 -0.8000
-0.1444 -0.7925
-0.1444 -0.7850
-0.1444 -0.7775
-0.1444 -0.7700
-0.1444 -0.7625
-0.1444 -0.7550
-0.1444 -0.7475
-0.1444 -0.7400
-0.1444 -0.7325
-0.1444 -0.7250
-0.1444 -0.7175
-0.1444 -0.7100
-0.1444 -0.7025
-0.1444 -0.6950
-0.1444 -0.6875
-0.1444 -0.6800
-0.1444 -0.6725
-0.1444 -0.6650
-0.1444 -0.6575
-0.1444 -0.6500
-0.1444 -0.6425
-0.1444 -0.6350
-0.1444 -0.6275
-0.1444 -0.6200
-0.1444 -0.6125
-0.1444 -0.6050
-0.1444 -0.5975
-0.1444 -0.5900
-0.1444 -0.5825
-0.1444 -0.5750
-0.1444 -0.5675
-0.1444 -0.5600
-0.1444 -0.5525
-0.1444 -0.5450
-0.1444 -0.5375
-0.1444 -0.5300
-0.1444 -0.5225
-0.1444 -0.5150
-0.1444 -0.5075
-0.1444 -0.5000
-0.1444 -0.4925
-0.1444 -0.4850
-0.1444 -0.4775
-0.1444 -0.4700
-0.1444 -0.4625
-0.1444 -0.4550
-0.1444 -0.4475
-0.1444 -0.4400
-0.1444 -0.4325
-0.1444 -0.4250
-0.1444 -0.4175
-0.1444 -0.4100
-0.1444 -0.4025
-0.1444 -0.3950
-0.1444 -0.3875
-0.1444 -0.3800
-0.1444 -0.3725
-0.1444 -0.3650
-0.1444 -0.3575
-0.1444 -0.3500
-0.1444 -0.3425
-0.1444 -0.3350
-0.1444 -0.3275
-0.1444 -0.3200
-0.1444 -0.3125
-0.1444 -0.3050
-0.1444 -0.2975
-0.1444 -0.2900
-0.1444 -0.2825
-0.1444 -0.2750
-0.1444 -0.2675
-0.1444 -0.2600
-0.1444 -0.2525
-0.1444 -0.2450
-0.1444 -0.2375
-0.1444 -0.2300
-0.1444 -0.2225
-0.1444 -0.2150
-0.1444 -0.2075
-0.1444 -0.2000
-0.1444 -0.1925
-0.1444 -0.1850
-0.1444 -0.1775
-0.1444 -0.1700
-0.1444 -0.1625
-0.1444 -0.1550
-0.1444 -0.1475
-0.1475 -0.1444
-0.1550 -0.1444
-0.1625 -0.1444
-0.1700 -0.1444
-0.1775 -0.1444
-0.1850 -0.1444
-0.1925 -0.1444
-0.2000 -0.1444
-0.2075 -0.1444
-0.2150 -0.1444
-0.2225 -0.1444
-0.2300 -0.1444
-0.2375 -0.1444
-0.2450 -0.1444
-0.2525 -0.1444
-0.2600 -0.1444
-0.2675 -0.1444
-0.2750 -0.1444
-0.2825 -0.1444
-0.2900 -0.1444
-0.2975 -0.1444
-0.3050 -0.1444
-0.3125 -0.1444
-0.3200 -0.1444
-0.3275 -0.1444
-0.3350 -0.1444
-0.3425 -0.1444
-0.3500 -0.1444
-0.3575 -0.1444
-0.3650 -0.1444
-0.3725 -0.1444
-0.3800 -0.1444
-0.3875 -0.1444
-0.3950 -0.1444
-0.4025 -0.1444
-0.4100 -0.1444
-0.4175 -0.1444
-0.4250 -0.1444
-0.4325 -0.1444
-0.4400 -0.1444
-0.4475 -0.1444
-0.4550 -0.1444
-0.4625 -0.1444
-0.4700 -0.1444
-0.4775 -0.1444
-0.4850 -0.1444
-0.4925 -0.1444
-0.5000 -0.1444
-0.5075 -0.1444
-0.5150 -0.1444
-0.5225 -0.1444
-0.5300 -0.1444
-0.5375 -0.1444
-0.5450 -0.1444
-0.5525 -0.1444
-0.5600 -0.1444
-0.5675 -0.1444
-0.5750 -0.1444
-0.5825 -0.1444
-0.5900 -0.1444
-0.5975 -0.1444
-0.6050 -0.1444
-0.6125 -0.1444
-0.6200 -0.1444
-0.6275 -0.1444
-0.6350 -0.1444
-0.6425 -0.1444
-0.6500 -0.1444
-0.6575 -0.1444
-0.6650 -0.1444
-0.6725 -0.1444
-0.6800 -0.1444
-0.6875 -0.1444
-0.6950 -0.1444
-0.7025 -0.1444
-0.7100 -0.1444
-0.7175 -0.1444
-0.7250 -0.1444
-0.7325 -0.1444
-0.7400 -0.1444
-0.7475 -0.1444
-0.7550 -0.1444
-0.7625 -0.1444
-0.7700 -0.1444
-0.7775 -0.1444
-0.7850 -0.1444
-0.7925 -0.1444
-0.8000 -0.1444
-0.8075 -0.1444
-0.8150 -0.1444
-0.8225 -0.1444
-0.8300 -0.1444
-0.8375 -0.1444
-0.8450 -0.1444
-0.8525 -0.1444
-0.8600 -0.1444
-0.8675 -0.1444
-0.8750 -0.1444
-0.8825 -0.1444
-0.8900 -0.1444
-0.8975 -0.1444
-0.9050 -0.1444
-0.9125 -0.1444
-0.9196 -0.1450
-0.9199 -0.1525
-0.9199 -0.1600
-0.9199 -0.1675
-0.9199 -0.1750
-0.9199 -0.1825
-0.9199 -0.1900
-0.9199 -0.1975
-0.9199 -0.2050
-0.9199 -0.2125
-0.9199 -0.2200
-0.9199 -0.2275
-0.9199 -0.2350
-0.9199 -0.2425
-0.9199 -0.2500
-0.9199 -0.2575
-0.9199 -0.2650
-0.9199 -0.2725
-0.9199 -0.2800
-0.9199 -0.2875
-0.9199 -0.2950
-0.9199 -0.3025
-0.9199 -0.3100
-0.9199 -0.3175
-0.9199 -0.3250
-0.9199 -0.3325
-0.9199 -0.3400
-0.9199 -0.3475
-0.9199 -0.3550
-0.9199 -0.3625
-0.9199 -0.3700
-0.9199 -0.3775
-0.9199 -0.3850
-0.9199 -0.3925
-0.9199 -0.4000
-0.9199 -0.4075
-0.9199 -0.4150
-0.9199 -0.4225
-0.9199 -0.4300
-0.9199 -0.4375
-0.9199 -0.4450
-0.9199 -0.4525
-0.9199 -0.4600
-0.9199 -0.4675
-0.9199 -0.4750
-0.9199 -0.4825
-0.9199 -0.4900
-0.9199 -0.4975
-0.9199 -0.5050
-0.9199 -0.5125
-0.9199 -0.5200
-0.9199 -0.5275
-0.9199 -0.5350
-0.9199 -0.5425
-0.9199 -0.5500
-0.9199 -0.5575
-0.9199 -0.5650
-0.9199 -0.5725
-0.9199 -0.5800
-0.9199 -0.5875
-0.9199 -0.5950
-0.9199 -0.6025
-0.9199 -0.6100
-0.9199 -0.6175
-0.9199 -0.6250
-0.9199 -0.6325
-0.9199 -0.6400
-0.9199 -0.6475
-0.9199 -0.6550
-0.9199 -0.6625
-0.9199 -0.6700
-0.9199 -0.6775
-0.9199 -0.6850
-0.9199 -0.6925
-0.9199 -0.7000
-0.9199 -0.7075
-0.9199 -0.7150
-0.9199 -0.7225
-0.9199 -0.7300
-0.9199 -0.7375
-0.9199 -0.7450
-0.9199 -0.7525
-0.9199 -0.7600
-0.9199 -0.7675
-0.9199 -0.7750
-0.9199 -0.7825
-0.9199 -0.7900
-0.9199 -0.7975
-0.9199 -0.8050
-0.9199 -0.8125
-0.9199 -0.8200
-0.9199 -0.8275
-0.9199 -0.8350
-0.9199 -0.8425
-0.9199 -0.8500
-0.9199 -0.8575
-0.9199 -0.8650
-0.9199 -0.8725
-0.9199 -0.8800
-0.9199 -0.8875
-0.9199 -0.8950
-0.9199 -0.9025
-0.9199 -0.9100
-0.9199 -0.9175

0.1450 -0.9196
0.1525 -0.9199
0.1600 -0.9199
0.1675 -0.9199
0.1750 -0.9199
0.1825 -0.9199
0.1900 -0.9199
0.1975 -0.9199
0.2050 -0.9199
0.2125 -0.9199
0.2200 -0.9199
0.2275 -0.9199
0.2350 -0.9199
0.2425 -0.9199
0.2500 -0.9199
0.2575 -0.9199
0.2650 -0.9199
0.2725 -0.9199
0.2800 -0.9199
0.2875 -0.9199
0.2950 -0.9199
0.3025 -0.9199
0.3100 -0.9199
0.3175 -0.9199
0.3250 -0.9199
0.3325 -0.9199
0.3400 -0.9199
0.3475 -0.9199
0.3550 -0.9199
0.3625 -0.9199
0.3700 -0.9199
0.3775 -0.9199
0.3850 -0.9199
0.3925 -0.9199
0.4000 -0.9199
0.4075 -0.9199
0.4150 -0.9199
0.4225 -0.9199
0.4300 -0.9199
0.4375 -0.9199
0.4450 -0.9199
0.4525 -0.9199
0.4600 -0.9199
0.4675 -0.9199
0.4750 -0.9199
0.4825 -0.9199
0.4900 -0.9199
0.4975 -0.9199
0.5050 -0.9199
0.5125 -0.9199
0.5200 -0.9199
0.5275 -0.9199
0.5350 -0.9199
0.5425 -0.9199
0.5500 -0.9199
0.5575 -0.9199
0.5650 -0.9199
0.5725 -0.9199
0.5800 -0.9199
0.5875 -0.9199
0.5950 -0.9199
0.6025 -0.9199
0.6100 -0.9199
0.6175 -0.9199
0.6250 -0.9199
0.6325 -0.9199
0.6400 -0.9199
0.6475 -0.9199
0.6550 -0.9199
0.6625 -0.9199
0.6700 -0.9199
0.6775 -0.9199
0.6850 -0.9199
0.6925 -0.9199
0.7000 -0.9199
0.7075 -0.9199
0.7150 -0.9199
0.7225 -0.9199
0.7300 -0.9199
0.7375 -0.9199
0.7450 -0.9199
0.7525 -0.9199
0.7600 -0.9199
0.7675 -0.9199
0.7750 -0.9199
0.7825 -0.9199
0.7900 -0.9199
0.7975 -0.9199
0.8050 -0.9199
0.8125 -0.9199
0.8200 -0.9199
0.8275 -0.9199
0.8350 -0.9199
0.8425 -0.9199
0.8500 -0.9199
0.8575 -0.9199
0.8650 -0.9199
0.8725 -0.9199
0.8800 -0.9199
0.8875 -0.9199
0.8950 -0.9199
0.9025 -0.9199
0.9100 -0.9199
0.9175 -0.9199
0.9199 -0.9125
0.9199 -0.9050
0.9199 -0.8975
0.9199 -0.8900
0.9199 -0.8825
0.9199 -0.8750
0.9199 -0.8675
0.9199 -0.8600
0.9199 -0.8525
0.9199 -0.8450
0.9199 -0.8375
0.9199 -0.8300
0.9199 -0.8225
0.9199 -0.8150
0.9199 -0.8075
0.9199 -0.8000
0.9199 -0.7925
0.9199 -0.7850
0.9199 -0.7775
0.9199 -0.7700
0.9199 -0.7625
0.9199 -0.7550
0.9199 -0.7475
0.9199 -0.7400
0.9199 -0.7325
0.9199 -0.7250
0.9199 -0.7175
0.9199 -0.7100
0.9199 -0.7025
0.9199 -0.6950
0.9199 -0.6875
0.9199 -0.6800
0.9199 -0.6725
0.9199 -0.6650
0.9199 -0.6575
0.9199 -0.6500
0.9199 -0.6425
0.9199 -0.6350
0.9199 -0.6275
0.9199 -0.6200
0.9199 -0.6125
0.9199 -0.6050
0.9199 -0.5975
0.9199 -0.5900
0.9199 -0.5825
0.9199 -0.5750
0.9199 -0.5675
0.9199 -0.5600
0.9199 -0.5525
0.9199 -0.5450
0.9199 -0.5375
0.9199 -0.5300
0.9199 -0.5225
0.9199 -0.5150
0.9199 -0.5075
0.9199 -0.5000
0.9199 -0.4925
0.9199 -0.4850
0.9199 -0.4775
0.9199 -0.4700
0.9199 -0.4625
0.9199 -0.4550
0.9199 -0.4475
0.9199 -0.4400
0.9199 -0.4325
0.9199 -0.4250
0.9199 -0.4175
0.9199 -0.4100
0.9199 -0.4025
0.9199 -0.3950
0.9199 -0.3875
0.9199 -0.3800
0.9199 -0.3725
0.9199 -0.3650
0.9199 -0.3575
0.9199 -0.3500
0.9199 -0.3425
0.9199 -0.3350
0.9199 -0.3275
0.9199 -0.3200
0.9199 -0.3125
0.9199 -0.3050
0.9199 -0.2975
0.9199 -0.2900
0.9199 -0.2825
0.9199 -0.2750
0.9199 -0.2675
0.9199 -0.2600
0.9199 -0.2525
0.9199 -0.2450
0.9199 -0.2375
0.9199 -0.2300
0.9199 -0.2225
0.9199 -0.2150
0.9199 -0.2075
0.9199 -0.2000
0.9199 -0.1925
0.9199 -0.1850
0.9199 -0.1775
0.9199 -0.1700
0.9199 -0.1625
0.9199 -0.1550
0.9199 -0.1475
0.9150 -0.1444
0.9075 -0.1444
0.9000 -0.1444
0.8925 -0.1444
0.8850 -0.1444
0.8775 -0.1444
0.8700 -0.1444
0.8625 -0.1444
0.8550 -0.1444
0.8475 -0.1444
0.8400 -0.1444
0.8325 -0.1444
0.8250 -0.1444
0.8175 -0.1444
0.8100 -0.1444
0.8025 -0.1444
0.7950 -0.1444
0.7875 -0.1444
0.7800 -0.1444
0.7725 -0.1444
0.7650 -0.1444
0.7575 -0.1444
0.7500 -0.1444
0.7425 -0.1444
0.7350 -0.1444
0.7275 -0.1444
0.7200 -0.1444
0.7125 -0.1444
0.7050 -0.1444
0.6975 -0.1444
0.6900 -0.1444
0.6825 -0.1444
0.6750 -0.1444
0.6675 -0.1444
0.6600 -0.1444
0.6525 -0.1444
0.6450 -0.1444
0.6375 -0.1444
0.6300 -0.1444
0.6225 -0.1444
0.6150 -0.1444
0.6075 -0.1444
0.6000 -0.1444
0.5925 -0.1444
0.5850 -0.1444
0.5775 -0.1444
0.5700 -0.1444
0.5625 -0.1444
0.5550 -0.1444
0.5475 -0.1444
0.5400 -0.1444
0.5325 -0.1444
0.5250 -0.1444
0.5175 -0.1444
0.5100 -0.1444
0.5025 -0.1444
0.4950 -0.1444
0.4875 -0.1444
0.4800 -0.1444
0.4725 -0.1444
0.4650 -0.1444
0.4575 -0.1444
0.4500 -0.1444
0.4425 -0.1444
0.4350 -0.1444
0.4275 -0.1444
0.4200 -0.1444
0.4125 -0.1444
0.4050 -0.1444
0.3975 -0.1444
0.3900 -0.1444
0.3825 -0.1444
0.3750 -0.1444
0.3675 -0.1444
0.3600 -0.1444
0.3525 -0.1444
0.3450 -0.1444
0.3375 -0.1444
0.3300 -0.1444
0.3225 -0.1444
0.3150 -0.1444
0.3075 -0.1444
0.3000 -0.1444
0.2925 -0.1444
0.2850 -0.1444
0.2775 -0.1444
0.2700 -0.1444
0.2625 -0.1444
0.2550 -0.1444
0.2475 -0.1444
0.2400 -0.1444
0.2325 -0.1444
0.2250 -0.1444
0.2175 -0.1444
0.2100 -0.1444
0.2025 -0.1444
0.1950 -0.1444
0.1875 -0.1444
0.1800 -0.1444
0.1725 -0.1444
0.1650 -0.1444
0.1575 -0.1444
0.1500 -0.1444
0.1444 -0.1450
0.1444 -0.1525
0.1444 -0.1600
0.1444 -0.1675
0.1444 -0.1750
0.1444 -0.1825
0.1444 -0.1900
0.1444 -0.1975
0.1444 -0.2050
0.1444 -0.2125
0.1444 -0.2200
0.1444 -0.2275
0.1444 -0.2350
0.1444 -0.2425
0.1444 -0.2500
0.1444 -0.2575
0.1444 -0.2650
0.1444 -0.2725
0.1444 -0.2800
0.1444 -0.2875
0.1444 -0.2950
0.1444 -0.3025
0.1444 -0.3100
0.1444 -0.3175
0.1444 -0.3250
0.1444 -0.3325
0.1444 -0.3400
0.1444 -0.3475
0.1444 -0.3550
0.1444 -0.3625
0.1444 -0.3700
0.1444 -0.3775
0.1444 -0.3850
0.1444 -0.3925
0.1444 -0.4000
0.1444 -0.4075
0.1444 -0.4150
0.1444 -0.4225
0.1444 -0.4300
0.1444 -0.4375
0.1444 -0.4450
0.1444 -0.4525
0.1444 -0.4600
0.1444 -0.4675
0.1444 -0.4750
0.1444 -0.4825
0.1444 -0.4900
0.1444 -0.4975
0.1444 -0.5050
0.1444 -0.5125
0.1444 -0.5200
0.1444 -0.5275
0.1444 -0.5350
0.1444 -0.5425
0.1444 -0.5500
0.1444 -0.5575
0.1444 -0.5650
0.1444 -0.5725
0.1444 -0.5800
0.1444 -0.5875
0.1444 -0.5950
0.1444 -0.6025
0.1444 -0.6100
0.1444 -0.6175
0.1444 -0.6250
0.1444 -0.6325
0.1444 -0.6400
0.1444 -0.6475
0.1444 -0.6550
0.1444 -0.6625
0.1444 -0.6700
0.1444 -0.6775
0.1444 -0.6850
0.1444 -0.6925
0.1444 -0.7000
0.1444 -0.7075
0.1444 -0.7150
0.1444 -0.7225
0.1444 -0.7300
0.1444 -0.7375
0.1444 -0.7450
0.1444 -0.7525
0.1444 -0.7600
0.1444 -0.7675
0.1444 -0.7750
0.1444 -0.7825
0.1444 -0.7900
0.1444 -0.7975
0.1444 -0.8050
0.1444 -0.8125
0.1444 -0.8200
0.1444 -0.8275
0.1444 -0.8350
0.1444 -0.8425
0.1444 -0.8500
0.1444 -0.8575
0.1444 -0.8650
0.1444 -0.8725
0.1444 -0.8800
0.1444 -0.8875
0.1444 -0.8950
0.1444 -0.9025
0.1444 -0.9100
0.1444 -0.9175

-0.9175 0.1444
-0.9100 0.1444
-0.9025 0.1444
-0.8950 0.1444
-0.8875 0.1444
-0.8800 0.1444
-0.8725 0.1444
-0.8650 0.1444
-0.8575 0.1444
-0.8500 0.1444
-0.8425 0.1444
-0.8350 0.1444
-0.8275 0.1444
-0.8200 0.1444
-0.8125 0.1444
-0.8050 0.1444
-0.7975 0.1444
-0.7900 0.1444
-0.7825 0.1444
-0.7750 0.1444
-0.7675 0.1444
-0.7600 0.1444
-0.7525 0.1444
-0.7450 0.1444
-0.7375 0.1444
-0.7300 0.1444
-0.7225 0.1444
-0.7150 0.1444
-0.7075 0.1444
-0.7000 0.1444
-0.6925 0.1444
-0.6850 0.1444
-0.6775 0.1444
-0.6700 0.1444
-0.6625 0.1444
-0.6550 0.1444
-0.6475 0.1444
-0.6400 0.1444
-0.6325 0.1444
-0.6250 0.1444
-0.6175 0.1444
-0.6100 0.1444
-0.6025 0.1444
-0.5950 0.1444
-0.5875 0.1444
-0.5800 0.1444
-0.5725 0.1444
-0.5650 0.1444
-0.5575 0.1444
-0.5500 0.1444
-0.5425 0.1444
-0.5350 0.1444
-0.5275 0.1444
-0.5200 0.1444
-0.5125 0.1444
-0.5050 0.1444
-0.4975 0.1444
-0.4900 0.1444
-0.4825 0.1444
-0.4750 0.1444
-0.4675 0.1444
-0.4600 0.1444
-0.4525 0.1444
-0.4450 0.1444
-0.4375 0.1444
-0.4300 0.1444
-0.4225 0.1444
-0.4150 0.1444
-0.4075 0.1444
-0.4000 0.1444
-0.3925 0.1444
-0.3850 0.1444
-0.3775 0.1444
-0.3700 0.1444
-0.3625 0.1444
-0.3550 0.1444
-0.3475 0.1444
-0.3400 0.1444
-0.3325 0.1444
-0.3250 0.1444
-0.3175 0.1444
-0.3100 0.1444
-0.3025 0.1444
-0.2950 0.1444
-0.2875 0.1444
-0.2800 0.1444
-0.2725 0.1444
-0.2650 0.1444
-0.2575 0.1444
-0.2500 0.1444
-0.2425 0.1444
-0.2350 0.1444
-0.2275 0.1444
-0.2200 0.1444
-0.2125 0.1444
-0.2050 0.1444
-0.1975 0.1444
-0.1900 0.1444
-0.1825 0.1444
-0.1750 0.1444
-0.1675 0.1444
-0.1600 0.1444
-0.1525 0.1444
-0.1450 0.1444
-0.1444 0.1500
-0.1444 0.1575
-0.1444 0.1650
-0.1444 0.1725
-0.1444 0.1800
-0.1444 0.1875
-0.1444 0.1950
-0.1444 0.2025
-0.1444 0.2100
-0.1444 0.2175
-0.1444 0.2250
-0.1444 0.2325
-0.1444 0.2400
-0.1444 0.2475
-0.1444 0.2550
-0.1444 0.2625
-0.1444 0.2700
-0.1444 0.2775
-0.1444 0.2850
-0.1444 0.2925
-0.1444 0.3000
-0.1444 0.3075
-0.1444 0.3150
-0.1444 0.3225
-0.1444 0.3300
-0.1444 0.3375
-0.1444 0.3450
-0.1444 0.3525
-0.1444 0.3600
-0.1444 0.3675
-0.1444 0.3750
-0.1444 0.3825
-0.1444 0.3900
-0.1444 0.3975
-0.1444 0.4050
-0.1444 0.4125
-0.1444 0.4200
-0.1444 0.4275
-0.1444 0.4350
-0.1444 0.4425
-0.1444 0.4500
-0.1444 0.4575
-0.1444 0.4650
-0.1444 0.4725
-0.1444 0.4800
-0.1444 0.4875
-0.1444 0.4950
-0.1444 0.5025
-0.1444 0.5100
-0.1444 0.5175
-0.1444 0.5250
-0.1444 0.5325
-0.1444 0.5400
-0.1444 0.5475
-0.1444 0.5550
-0.1444 0.5625
-0.1444 0.5700
-0.1444 0.5775
-0.1444 0.5850
-0.1444 0.5925
-0.1444 0.6000
-0.1444 0.6075
-0.1444 0.6150
-0.1444 0.6225
-0.1444 0.6300
-0.1444 0.6375
-0.1444 0.6450
-0.1444 0.6525
-0.1444 0.6600
-0.1444 0.6675
-0.1444 0.6750
-0.1444 0.6825
-0.1444 0.6900
-0.1444 0.6975
-0.1444 0.7050
-0.1444 0.7125
-0.1444 0.7200
-0.1444 0.7275
-0.1444 0.7350
-0.1444 0.7425
-0.1444 0.7500
-0.1444 0.7575
-0.1444 0.7650
-0.1444 0.7725
-0.1444 0.7800
-0.1444 0.7875
-0.1444 0.7950
-0.1444 0.8025
-0.1444 0.8100
-0.1444 0.8175
-0.1444 0.8250
-0.1444 0.8325
-0.1444 0.8400
-0.1444 0.8475
-0.1444 0.8550
-0.1444 0.8625
-0.1444 0.8700
-0.1444 0.8775
-0.1444 0.8850
-0.1444 0.8925
-0.1444 0.9000
-0.1444 0.9075
-0.1444 0.9150
-0.1475 0.9199
-0.1550 0.9199
-0.1625 0.9199
-0.1700 0.9199
-0.1775 0.9199
-0.1850 0.9199
-0.1925 0.9199
-0.2000 0.9199
-0.2075 0.9199
-0.2150 0.9199
-0.2225 0.9199
-0.2300 0.9199
-0.2375 0.9199
-0.2450 0.9199
-0.2525 0.9199
-0.2600 0.9199
-0.2675 0.9199
-0.2750 0.9199
-0.2825 0.9199
-0.2900 0.9199
-0.2975 0.9199
-0.3050 0.9199
-0.3125 0.9199
-0.3200 0.9199
-0.3275 0.9199
-0.3350 0.9199
-0.3425 0.9199
-0.3500 0.9199
-0.3575 0.9199
-0.3650 0.9199
-0.3725 0.9199
-0.3800 0.9199
-0.3875 0.9199
-0.3950 0.9199
-0.4025 0.9199
-0.4100 0.9199
-0.4175 0.9199
-0.4250 0.9199
-0.4325 0.9199
-0.4400 0.9199
-0.4475 0.9199
-0.4550 0.9199
-0.4625 0.9199
-0.4700 0.9199
-0.4775 0.9199
-0.4850 0.9199
-0.4925 0.9199
-0.5000 0.9199
-0.5075 0.9199
-0.5150 0.9199
-0.5225 0.9199
-0.5300 0.9199
-0.5375 0.9199
-0.5450 0.9199
-0.5525 0.9199
-0.5600 0.9199
-0.5675 0.9199
-0.5750 0.9199
-0.5825 0.9199
-0.5900 0.9199
-0.5975 0.9199
-0.6050 0.9199
-0.6125 0.9199
-0.6200 0.9199
-0.6275 0.9199
-0.6350 0.9199
-0.6425 0.9199
-0.6500 0.9199
-0.6575 0.9199
-0.6650 0.9199
-0.6725 0.9199
-0.6800 0.9199
-0.6875 0.9199
-0.6950 0.9199
-0.7025 0.9199
-0.7100 0.9199
-0.7175 0.9199
-0.7250 0.9199
-0.7325 0.9199
-0.7400 0.9199
-0.7475 0.9199
-0.7550 0.9199
-0.7625 0.9199
-0.7700 0.9199
-0.7775 0.9199
-0.7850 0.9199
-0.7925 0.9199
-0.8000 0.9199
-0.8075 0.9199
-0.8150 0.9199
-0.8225 0.9199
-0.8300 0.9199
-0.8375 0.9199
-0.8450 0.9199
-0.8525 0.9199
-0.8600 0.9199
-0.8675 0.9199
-0.8750 0.9199
-0.8825 0.9199
-0.8900 0.9199
-0.8975 0.9199
-0.9050 0.9199
-0.9125 0.9199
-0.9199 0.9175
-0.9199 0.9100
-0.9199 0.9025
-0.9199 0.8950
-0.9199 0.8875
-0.9199 0.8800
-0.9199 0.8725
-0.9199 0.8650
-0.9199 0.8575
-0.9199 0.8500
-0.9199 0.8425
-0.9199 0.8350
-0.9199 0.8275
-0.9199 0.8200
-0.9199 0.8125
-0.9199 0.8050
-0.9199 0.7975
-0.9199 0.7900
-0.9199 0.7825
-0.9199 0.7750
-0.9199 0.7675
-0.9199 0.7600
-0.9199 0.7525
-0.9199 0.7450
-0.9199 0.7375
-0.9199 0.7300
-0.9199 0.7225
-0.9199 0.7150
-0.9199 0.7075
-0.9199 0.7000
-0.9199 0.6925
-0.9199 0.6850
-0.9199 0.6775
-0.9199 0.6700
-0.9199 0.6625
-0.9199 0.6550
-0.9199 0.6475
-0.9199 0.6400
-0.9199 0.6325
-0.9199 0.6250
-0.9199 0.6175
-0.9199 0.6100
-0.9199 0.6025
-0.9199 0.5950
-0.9199 0.5875
-0.9199 0.5800
-0.9199 0.5725
-0.9199 0.5650
-0.9199 0.5575
-0.9199 0.5500
-0.9199 0.5425
-0.9199 0.5350
-0.9199 0.5275
-0.9199 0.5200
-0.9199 0.5125
-0.9199 0.5050
-0.9199 0.4975
-0.9199 0.4900
-0.9199 0.4825
-0.9199 0.4750
-0.9199 0.4675
-0.9199 0.4600
-0.9199 0.4525
-0.9199 0.4450
-0.9199 0.4375
-0.9199 0.4300
-0.9199 0.4225
-0.9199 0.4150
-0.9199 0.4075
-0.9199 0.4000
-0.9199 0.3925
-0.9199 0.3850
-0.9199 0.3775
-0.9199 0.3700
-0.9199 0.3625
-0.9199 0.3550
-0.9199 0.3475
-0.9199 0.3400
-0.9199 0.3325
-0.9199 0.3250
-0.9199 0.3175
-0.9199 0.3100
-0.9199 0.3025
-0.9199 0.2950
-0.9199 0.2875
-0.9199 0.2800
-0.9199 0.2725
-0.9199 0.2650
-0.9199 0.2575
-0.9199 0.2500
-0.9199 0.2425
-0.9199 0.2350
-0.9199 0.2275
-0.9199 0.2200
-0.9199 0.2125
-0.9199 0.2050
-0.9199 0.1975
-0.9199 0.1900
-0.9199 0.1825
-0.9199 0.1750
-0.9199 0.1675
-0.9199 0.1600
-0.9199 0.1525
-0.9196 0.1450

0.1450 0.1444
0.1525 0.1444
0.1600 0.1444
0.1675 0.1444
0.1750 0.1444
0.1825 0.1444
0.1900 0.1444
0.1975 0.1444
0.2050 0.1444
0.2125 0.1444
0.2200 0.1444
0.2275 0.1444
0.2350 0.1444
0.2425 0.1444
0.2500 0.1444
0.2575 0.1444
0.2650 0.1444
0.2725 0.1444
0.2800 0.1444
0.2875 0.1444
0.2950 0.1444
0.3025 0.1444
0.3100 0.1444
0.3175 0.1444
0.3250 0.1444
0.3325 0.1444
0.3400 0.1444
0.3475 0.1444
0.3550 0.1444
0.3625 0.1444
0.3700 0.1444
0.3775 0.1444
0.3850 0.1444
0.3925 0.1444
0.4000 0.1444
0.4075 0.1444
0.4150 0.1444
0.4225 0.1444
0.4300 0.1444
0.4375 0.1444
0.4450 0.1444
0.4525 0.1444
0.4600 0.1444
0.4675 0.1444
0.4750 0.1444
0.4825 0.1444
0.4900 0.1444
0.4975 0.1444
0.5050 0.1444
0.5125 0.1444
0.5200 0.1444
0.5275 0.1444
0.5350 0.1444
0.5425 0.1444
0.5500 0.1444
0.5575 0.1444
0.5650 0.1444
0.5725 0.1444
0.5800 0.1444
0.5875 0.1444
0.5950 0.1444
0.6025 0.1444
0.6100 0.1444
0.6175 0.1444
0.6250 0.1444
0.6325 0.1444
0.6400 0.1444
0.6475 0.1444
0.6550 0.1444
0.6625 0.1444
0.6700 0.1444
0.6775 0.1444
0.6850 0.1444
0.6925 0.1444
0.7000 0.1444
0.7075 0.1444
0.7150 0.1444
0.7225 0.1444
0.7300 0.1444
0.7375 0.1444
0.7450 0.1444
0.7525 0.1444
0.7600 0.1444
0.7675 0.1444
0.7750 0.1444
0.7825 0.1444
0.7900 0.1444
0.7975 0.1444
0.8050 0.1444
0.8125 0.1444
0.8200 0.1444
0.8275 0.1444
0.8350 0.1444
0.8425 0.1444
0.8500 0.1444
0.8575 0.1444
0.8650 0.1444
0.8725 0.1444
0.8800 0.1444
0.8875 0.1444
0.8950 0.1444
0.9025 0.1444
0.9100 0.1444
0.9175 0.1444
0.9199 0.1500
0.9199 0.1575
0.9199 0.1650
0.9199 0.1725
0.9199 0.1800
0.9199 0.1875
0.9199 0.1950
0.9199 0.2025
0.9199 0.2100
0.9199 0.2175
0.9199 0.2250
0.9199 0.2325
0.9199 0.2400
0.9199 0.2475
0.9199 0.2550
0.9199 0.2625
0.9199 0.2700
0.9199 0.2775
0.9199 0.2850
0.9199 0.2925
0.9199 0.3000
0.9199 0.3075
0.9199 0.3150
0.9199 0.3225
0.9199 0.3300
0.9199 0.3375
0.9199 0.3450
0.9199 0.3525
0.9199 0.3600
0.9199 0.3675
0.9199 0.3750
0.9199 0.3825
0.9199 0.3900
0.9199 0.3975
0.9199 0.4050
0.9199 0.4125
0.9199 0.4200
0.9199 0.4275
0.9199 0.4350
0.9199 0.4425
0.9199 0.4500
0.9199 0.4575
0.9199 0.4650
0.9199 0.4725
0.9199 0.4800
0.9199 0.4875
0.9199 0.4950
0.9199 0.5025
0.9199 0.5100
0.9199 0.5175
0.9199 0.5250
0.9199 0.5325
0.9199 0.5400
0.9199 0.5475
0.9199 0.5550
0.9199 0.5625
0.9199 0.5700
0.9199 0.5775
0.9199 0.5850
0.9199 0.5925
0.9199 0.6000
0.9199 0.6075
0.9199 0.6150
0.9199 0.6225
0.9199 0.6300
0.9199 0.6375
0.9199 0.6450
0.9199 0.6525
0.9199 0.6600
0.9199 0.6675
0.9199 0.6750
0.9199 0.6825
0.9199 0.6900
0.9199 0.6975
0.9199 0.7050
0.9199 0.7125
0.9199 0.7200
0.9199 0.7275
0.9199 0.7350
0.9199 0.7425
0.9199 0.7500
0.9199 0.7575
0.9199 0.7650
0.9199 0.7725
0.9199 0.7800
0.9199 0.7875
0.9199 0.7950
0.9199 0.8025
0.9199 0.8100
0.9199 0.8175
0.9199 0.8250
0.9199 0.8325
0.9199 0.8400
0.9199 0.8475
0.9199 0.8550
0.9199 0.8625
0.9199 0.8700
0.9199 0.8775
0.9199 0.8850
0.9199 0.8925
0.9199 0.9000
0.9199 0.9075
0.9199 0.9150
0.9150 0.9199
0.9075 0.9199
0.9000 0.9199
0.8925 0.9199
0.8850 0.9199
0.8775 0.9199
0.8700 0.9199
0.8625 0.9199
0.8550 0.9199
0.8475 0.9199
0.8400 0.9199
0.8325 0.9199
0.8250 0.9199
0.8175 0.9199
0.8100 0.9199
0.8025 0.9199
0.7950 0.9199
0.7875 0.9199
0.7800 0.9199
0.7725 0.9199
0.7650 0.9199
0.7575 0.9199
0.7500 0.9199
0.7425 0.9199
0.7350 0.9199
0.7275 0.9199
0.7200 0.9199
0.7125 0.9199
0.7050 0.9199
0.6975 0.9199
0.6900 0.9199
0.6825 0.9199
0.6750 0.9199
0.6675 0.9199
0.6600 0.9199
0.6525 0.9199
0.6450 0.9199
0.6375 0.9199
0.6300 0.9199
0.6225 0.9199
0.6150 0.9199
0.6075 0.9199
0.6000 0.9199
0.5925 0.9199
0.5850 0.9199
0.5775 0.9199
0.5700 0.9199
0.5625 0.9199
0.5550 0.9199
0.5475 0.9199
0.5400 0.9199
0.5325 0.9199
0.5250 0.9199
0.5175 0.9199
0.5100 0.9199
0.5025 0.9199
0.4950 0.9199
0.4875 0.9199
0.4800 0.9199
0.4725 0.9199
0.4650 0.9199
0.4575 0.9199
0.4500 0.9199
0.4425 0.9199
0.4350 0.9199
0.4275 0.9199
0.4200 0.9199
0.4125 0.9199
0.4050 0.9199
0.3975 0.9199
0.3900 0.9199
0.3825 0.9199
0.3750 0.9199
0.3675 0.9199
0.3600 0.9199
0.3525 0.9199
0.3450 0.9199
0.3375 0.9199
0.3300 0.9199
0.3225 0.9199
0.3150 0.9199
0.3075 0.9199
0.3000 0.9199
0.2925 0.9199
0.2850 0.9199
0.2775 0.9199
0.2700 0.9199
0.2625 0.9199
0.2550 0.9199
0.2475 0.9199
0.2400 0.9199
0.2325 0.9199
0.2250 0.9199
0.2175 0.9199
0.2100 0.9199
0.2025 0.9199
0.1950 0.9199
0.1875 0.9199
0.1800 0.9199
0.1725 0.9199
0.1650 0.9199
0.1575 0.9199
0.1500 0.9199
0.1444 0.9175
0.1444 0.9100
0.1444 0.9025
0.1444 0.8950
0.1444 0.8875
0.1444 0.8800
0.1444 0.8725
0.1444 0.8650
0.1444 0.8575
0.1444 0.8500
0.1444 0.8425
0.1444 0.8350
0.1444 0.8275
0.1444 0.8200
0.1444 0.8125
0.1444 0.8050
0.1444 0.7975
0.1444 0.7900
0.1444 0.7825
0.1444 0.7750
0.1444 0.7675
0.1444 0.7600
0.1444 0.7525
0.1444 0.7450
0.1444 0.7375
0.1444 0.7300
0.1444 0.7225
0.1444 0.7150
0.1444 0.7075
0.1444 0.7000
0.1444 0.6925
0.1444 0.6850
0.1444 0.6775
0.1444 0.6700
0.1444 0.6625
0.1444 0.6550
0.1444 0.6475
0.1444 0.6400
0.1444 0.6325
0.1444 0.6250
0.1444 0.6175
0.1444 0.6100
0.1444 0.6025
0.1444 0.5950
0.1444 0.5875
0.1444 0.5800
0.1444 0.5725
0.1444 0.5650
0.1444 0.5575
0.1444 0.5500
0.1444 0.5425
0.1444 0.5350
0.1444 0.5275
0.1444 0.5200
0.1444 0.5125
0.1444 0.5050
0.1444 0.4975
0.1444 0.4900
0.1444 0.4825
0.1444 0.4750
0.1444 0.4675
0.1444 0.4600
0.1444 0.4525
0.1444 0.4450
0.1444 0.4375
0.1444 0.4300
0.1444 0.4225
0.1444 0.4150
0.1444 0.4075
0.1444 0.4000
0.1444 0.3925
0.1444 0.3850
0.1444 0.3775
0.1444 0.3700
0.1444 0.3625
0.1444 0.3550
0.1444 0.3475
0.1444 0.3400
0.1444 0.3325
0.1444 0.3250
0.1444 0.3175
0.1444 0.3100
0.1444 0.3025
0.1444 0.2950
0.1444 0.2875
0.1444 0.2800
0.1444 0.2725
0.1444 0.2650
0.1444 0.2575
0.1444 0.2500
0.1444 0.2425
0.1444 0.2350
0.1444 0.2275
0.1444 0.2200
0.1444 0.2125
0.1444 0.2050
0.1444 0.1975
0.1444 0.1900
0.1444 0.1825
0.1444 0.1750
0.1444 0.1675
0.1444 0.1600
0.1444 0.1525
0.1444 0.1450



==> data/rate_all.dat <==
t rate_energy rate_greedy rate_lowpass rate_cbf
0.019 0.523599 0.01 0.01 0.523599
0.039 0.522709 10.4775 0.205442 0.522709
0.059 0.519822 10.4602 0.343358 0.519822
0.079 0.514964 10.3977 0.434946 0.514964
0.099 0.508171 10.2926 0.494523 0.508171
0.119 0.499481 10.1434 0.53169 0.499481
0.139 0.488935 9.95082 0.552926 0.488935
0.159 0.476577 9.71576 0.562608 0.476577
0.179 0.462449 9.43929 0.563703 0.462449
0.199 0.446597 9.12291 0.558237 0.446597
0.219 0.429065 8.76807 0.5476 0.429065
0.239 0.409898 8.37671 0.532769 0.409898
0.259 0.389143 7.95076 0.514435 0.389143
0.279 0.36685 7.4925 0.493112 0.36685
0.299 0.343072 7.00406 0.469185 0.343072
0.319 0.31787 6.48785 0.442961 0.31787
0.339 0.291311 728.068 14.5631 0.337013
0.359 0.263472 7.12348 9.93692 0.33858
0.379 0.234442 6.22517 6.80722 0.251183
0.399 0.204321 5.35067 4.68477 0.197921
0.419 0.173224 4.49589 3.24032 0.172958
0.439 0.141279 3.65728 2.25222 0.144427
0.459 0.108625 2.83692 1.57131 0.111605
0.479 0.0754152 2.02517 1.09715 0.0782112
0.499 0.0418102 1.21469 0.762171 0.0444137
0.519 0.0335672 0.404697 0.520854 0.0346986
0.539 0.066101 0.404697 0.342585 0.0667805
0.559 0.0984138 1.21468 0.206732 0.098665
0.579 0.130386 2.02518 0.0994156 0.130233
0.599 0.161898 2.83691 0.0993336 0.161364
0.619 0.192829 3.65728 0.13856 0.191937
0.639 0.223057 4.49589 0.181402 0.221833
0.659 0.252461 5.35066 0.226993 0.250932
0.679 0.280921 6.22517 0.274822 0.279113
0.699 0.308318 7.12348 0.324623 0.30626
0.719 0.334534 728.068 14.4804 0.332256
0.739 0.359456 6.48785 9.86723 0.356988
0.759 0.382971 7.00405 6.77244 0.380347
0.779 0.404976 7.49251 4.69898 0.40223
0.799 0.425371 7.95078 3.31234 0.422538
0.819 0.444064 8.37669 2.38739 0.441181
0.839 0.460972 8.76808 1.77257 0.458076
0.859 0.476021 9.12287 1.36589 0.473151
0.879 0.48915 9.43932 1.09866 0.486342
0.899 0.500337 9.71577 0.924632 0.497598
0.919 0.510013 9.95079 0.812653 0.506877
0.939 0.517673 10.1434 0.741724 0.514151
0.959 0.523268 10.2926 0.69769 0.519402
0.979 0.52676 10.3977 0.671002 0.522623
0.999 0.52812 10.4602 0.655166 0.523818
1.019 0.528139 10.4774 0.645855 0.523827
1.039 0.527233 10.4773 0.64008 0.522906
1.059 0.524179 10.4597 0.635847 0.519996
1.079 0.518975 10.3983 0.631794 0.515124
1.099 0.511641 10.2926 0.626995 0.508322
1.119 0.502209 10.1436 0.620845 0.499627
1.139 0.490723 9.9505 0.612919 0.489081
1.159 0.477239 9.71581 0.602983 0.476725
1.179 0.462162 9.4394 0.590876 0.462602
1.199 0.446088 9.12287 0.576523 0.446755
1.219 0.428356 8.76819 0.559908 0.429228
1.239 0.409014 8.3765 0.541047 0.410066
1.259 0.388109 7.95079 0.520007 0.389315
1.279 0.365693 7.49249 0.496861 0.367025
1.299 0.341818 7.00407 0.471708 0.343249
1.319 0.316544 6.48783 0.444659 0.318048
1.339 0.289938 5.94623 0.415835 0.333032
1.359 0.262076 5.38162 0.385367 0.333739
1.379 0.233044 4.79649 0.35339 0.248623
1.399 0.202941 730.907 14.5606 0.197751
1.419 0.171878 723.412 4.38571 0.172955
1.439 0.139981 731.53 11.3923 0.144451
1.459 0.107386 2.83693 7.7223 0.111626
1.479 0.0742422 2.02516 5.2366 0.0782292
1.499 0.0407076 1.21475 3.5479 0.0444294
1.519 0.0332378 0.404618 2.39557 0.0346974
1.539 0.0659881 0.404618 1.60421 0.0667794
1.559 0.09851 1.21475 1.05577 0.098664
1.579 0.130683 2.02516 0.670795 0.130232
1.599 0.162387 2.83692 0.3958 0.161363
1.619 0.193499 731.53 14.0774 0.191936
1.639 0.223898 723.412 4.71088 0.221833
1.659 0.253462 730.907 11.1612 0.250931
1.679 0.282069 4.79649 7.6018 0.279113
1.699 0.309598 5.38162 5.21739 0.306259
1.719 0.335932 5.94621 3.62334 0.332255
1.739 0.360954 6.48785 2.56075 0.356987
1.759 0.384553 7.00407 1.85539 0.380346
1.779 0.406623 7.49247 1.38995 0.402229
1.799 0.427062 7.95081 1.08546 0.422537
1.819 0.44578 8.37663 0.888759 0.44118
1.839 0.462691 8.76815 0.764038 0.458076
1.859 0.477723 9.12278 0.687179 0.47315
1.879 0.490812 9.4394 0.641904 0.486342
1.899 0.50255 9.71581 0.617247 0.497597
1.919 0.51237 9.9505 0.605799 0.506877
1.939 0.520162 10.1436 0.602512 0.514151
1.959 0.525875 10.2926 0.604005 0.519402
1.979 0.52947 10.3983 0.607941 0.522623
1.999 0.530915 10.4597 0.612739 0.523818


==> data/sweep.dat <==
thrust ellbar energy_hmin energy_TV energy_werr energy_hmean energy_tbelow greedy_hmin greedy_TV greedy_werr greedy_hmean greedy_tbelow lowpass_hmin lowpass_TV lowpass_werr lowpass_hmean lowpass_tbelow cbf_hmin cbf_TV cbf_werr cbf_hmean cbf_tbelow
0.7 -11.1376 0.082346 2.83848 0.000272357 0.398798 0 -0.539454 31.5158 0.144941 0.135536 0.612 -1.22989 13.7888 0.17852 0.00238139 0.979 0.117027 2.7453 0.00183481 0.410416 0
0.8 -10.9972 0.224077 2.63635 0.000270673 0.486358 0 -0.478916 8.42909 0.113247 0.297335 0.468 -0.434011 7.64252 0.114892 0.257069 0.576 0.224077 2.63635 0.000270673 0.486358 0
0.9 -10.9131 0.309143 2.474 0.000269561 0.53501 0 0.31143 2.43239 0.00691344 0.53606 0 0.322901 2.32546 0.0197759 0.541347 0 0.309143 2.474 0.000269561 0.53501 0
1.0 -10.8729 0.349968 2.33943 0.000268786 0.550092 0 0.351832 2.30126 0.00691192 0.551013 0 0.361972 2.20008 0.0197704 0.555911 0 0.349968 2.33943 0.000268786 0.550092 0
1.1 -10.8694 0.353888 2.2253 0.000268222 0.535222 0 0.355477 2.18992 0.00691244 0.536066 0 0.36465 2.09362 0.0197663 0.540672 0 0.353888 2.2253 0.000268222 0.535222 0
1.2 -10.8982 0.32538 2.12679 0.000267799 0.492735 0 0.326793 2.09363 0.00691497 0.493543 0 0.335247 2.00156 0.0197633 0.497926 0 0.32538 2.12679 0.000267799 0.492735 0


==> data/tab1_energyqp.dat <==
e h tv
0.000272357 0.082346 2.83848
0.000270673 0.224077 2.63635
0.000269561 0.309143 2.474
0.000268786 0.349968 2.33943
0.000268222 0.353888 2.2253
0.000267799 0.32538 2.12679


==> data/tab1_greedy.dat <==
e h tv
0.144941 -0.539454 31.5158
0.113247 -0.478917 8.42909
0.00691344 0.31143 2.43239
0.00691192 0.351832 2.30126
0.00691244 0.355477 2.18992
0.00691497 0.326793 2.09363


==> data/tab1_lowpass.dat <==
e h tv
0.147214 -0.539013 31.4711
0.11424 -0.477579 8.424
0.00757131 0.311556 2.43234
0.0075711 0.351943 2.30121
0.00757094 0.355577 2.18987
0.00757083 0.326885 2.09359


==> data/tab1_proposed.dat <==
e h tv
0.00183481 0.117027 2.7453
0.000270673 0.224077 2.63635
0.000269561 0.309143 2.474
0.000268786 0.349968 2.33943
0.000268222 0.353888 2.2253
0.000267799 0.32538 2.12679

